The Kepler Smear Campaign: Light curves for 102 Very Bright Stars

We present the first data release of the Kepler Smear Campaign, using collateral 'smear' data obtained in the Kepler four-year mission to reconstruct light curves of 102 stars too bright to have been otherwise targeted. We describe the pipeline developed to extract and calibrate these light curves, and show that we attain photometric precision comparable to stars analyzed by the standard pipeline in the nominal Kepler mission. In this paper, aside from publishing the light curves of these stars, we focus on 66 red giants for which we detect solar-like oscillations, characterizing 33 of these in detail with spectroscopic chemical abundances and asteroseismic masses as benchmark stars. We also classify the whole sample, finding nearly all to be variable, with classical pulsations and binary effects. All source code, light curves, TRES spectra, and asteroseismic and stellar parameters are publicly available as a Kepler legacy sample.

==> abundances_diff.csv <==
Object O Oerr Mg Mgerr Ca Caerr Si Sierr Ti Tierr Al Alerr Ni Nierr Na Naerr Mn Mnerr Cr Crerr Co Coerr V Verr Cu Cuerr
BD_36_3564 nan nan 0.37850000000000017 0.10429825022501571 -0.05299999999999977 0.004949747468305601 0.23000000000000043 0.020820374636398707 0.13 0.1 0.1805000000000005 0.005303300858898993 -0.026999999999999913 0.035895352534607725 nan nan -0.05799999999999961 0.1 -0.07549999999999935 0.05904341622907696 -0.027999999999999414 0.01597501693835587 0.0015000000000003344 0.0024748737341528004 -0.1489999999999997 0.07848885271170676
BD_39_3577 nan nan 0.2509999999999998 0.025975772187573857 0.04399999999999976 0.02784613810580224 0.058999999999999275 0.021446491554564382 -0.09600000000000042 0.04313351365237967 0.09500000000000036 0.011313708498984769 -0.06699999999999995 0.032041682386399276 nan nan 0.10499999999999976 0.1 -0.11449999999999994 0.07742819253992705 -0.2750000000000002 0.014408654671622308 -0.11900000000000038 0.016819627309360603 -0.7860000000000004 0.12572132616168136
BD_42_3150 nan nan 0.14199999999999982 0.05113598428591052 0.013999999999999513 0.006683312551921232 0.0940000000000003 0.023052982453469963 0.10049999999999992 0.05055813485483807 0.14350000000000013 0.019445436482629957 0.0239999999999998 0.031011949309903076 nan nan nan nan 0.10650000000000015 0.04560838738653247 0.014999999999999847 0.015741349607436977 0.172 0.021290917195058975 -0.13500000000000012 0.027980151695244263
BD_43_3171 nan nan nan nan -0.2365 0.0435 0.219 0.21086414 -0.215 0.1 0.1475 0.0345 -0.2 0.20937692 nan nan 0.147 0.1 0.057 0.1 -0.114 0.10140422 -0.12 0.1 -0.36 0.1
BD_48_2904 nan nan 0.07100000000000009 0.02800529050547936 0.04550000000000026 0.06965001794687495 0.12099999999999955 0.0247509191748508 0.0724999999999999 0.03288046532517445 0.22350000000000064 0.006010407640085777 -0.006999999999999895 0.036991742321766906 nan nan 0.13000000000000012 0.1 -0.005499999999999505 0.022980970388562616 0.03899999999999987 0.014861066985696164 0.15199999999999997 0.01850844170280466 -0.25700000000000045 0.029628564795680747
BD_48_2955 nan nan 0.24399999999999925 0.042624979635055335 -0.10400000000000034 0.050204581464244974 0.1974999999999998 0.04157899108925083 -0.036000000000000365 0.1 0.12199999999999961 0.1 -0.07500000000000084 0.05104681946779615 nan nan 0.026000000000000023 0.1 -0.11949999999999983 0.07530687219636734 -0.02850000000000047 0.031613771612313976 -0.040000000000000424 0.04223224478997057 -0.09500000000000075 0.04030508652763332
HD_174020 nan nan nan nan -0.0255 0.0605 0.023 0.14463001 0.09 0.1 0.151 0.034 0.093 0.10169904 nan nan nan nan -0.02 0.165 -0.0775 0.089477494 0.117 0.1 -0.208 0.06
HD_174829 nan nan 0.10599999999999934 0.14481354550926143 -0.03449999999999981 0.020152543263816425 0.07699999999999907 0.03525836071061719 0.16200000000000003 0.03606244584051403 0.13650000000000045 0.020152543263816738 -0.08200000000000007 0.024887366272870227 nan nan nan nan -0.017499999999999516 0.0003535533905933918 -0.09200000000000036 0.008261047025600538 0.021499999999999686 0.013594576124322558 -0.3520000000000002 0.00555777733351105
HD_175740 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
HD_175884 nan nan 0.10100000000000034 0.015087399697417316 -0.02099999999999974 0.0261629509039022 0.06500000000000039 0.017355114519933348 0.17849999999999977 0.03217335854398767 0.13600000000000073 0.014849242404917432 -0.04149999999999987 0.02206807649071389 nan nan nan nan -0.013499999999999512 0.015909902576697294 -0.07000000000000012 0.012320311987265405 0.09300000000000025 0.02222154078816322 -0.3600000000000002 0.028818718197007258
HD_178797 nan nan 0.19299999999999998 0.01215943468471524 -0.06299999999999956 0.007778174593052108 0.18400000000000016 0.019313415026866638 0.0950000000000003 0.01909188309203719 0.16300000000000087 0.021920310216782757 -0.042499999999999316 0.03069477154174629 nan nan nan nan -0.13399999999999934 0.03394112549695431 -0.02699999999999997 0.01496916169160016 0.006500000000000672 0.01129896750445223 -0.26799999999999924 0.039432079439066944
HD_178910 nan nan 0.2004999999999998 0.07035712472806173 0.09100000000000036 0.011313708498984769 0.17550000000000043 0.04218467583139653 0.1269999999999999 0.05020458146424468 0.2385000000000008 0.05692209588551694 0.24500000000000033 0.018271288952889857 nan nan nan nan 0.07600000000000062 0.0473761543394988 0.13499999999999995 0.018459469114792973 0.3550000000000002 0.05559043349620759 0.07199999999999973 0.1
HD_179396 nan nan 0.17500000000000018 0.045762672804614664 -0.033000000000000196 0.00856781228829178 0.09999999999999964 0.03955917087098763 0.09049999999999969 0.019445436482629957 0.17000000000000054 0.028284271247461926 -0.05549999999999966 0.02792174779629672 nan nan nan nan 0.026000000000000356 0.028991378028648394 -0.023999999999999855 0.017565869371136966 0.14700000000000008 0.017382014576194083 -0.2220000000000001 0.021920310216782913
HD_180312 nan nan 0.16600000000000073 0.013168424636508594 -0.03899999999999865 0.03867337106627283 0.040000000000000924 0.03479885055572954 0.18050000000000088 0.06611448404094229 0.18450000000000094 0.0003535533905933918 -0.06999999999999917 0.026463560986858634 nan nan 0.06700000000000084 0.02545584412271573 -0.16349999999999898 0.060457629791449585 -0.05299999999999977 0.007624955192718329 0.03900000000000087 0.02344892005726172 -0.2029999999999993 0.03633486235314802
HD_180475 nan nan 0.1910000000000002 0.04434210439550899 -0.11249999999999966 0.009545941546018125 0.12100000000000044 0.02958459058361287 0.2324999999999996 0.06611448404094229 0.08100000000000057 0.0106066017177983 -0.07399999999999962 0.021394952675806562 nan nan -0.09799999999999964 0.1 -0.2149999999999993 0.041012193308819944 -0.10899999999999982 0.01297834033242521 -0.0839999999999998 0.010447983051968784 -0.11599999999999999 0.1
HD_180658 nan nan 0.12899999999999992 0.04768492268895749 0.0270000000000003 0.014409359098503622 0.0470000000000006 0.034662256129686604 0.14749999999999963 0.012374368670764945 0.203 0.022627416997969538 -0.02200000000000002 0.020598932011150452 nan nan 0.11700000000000021 0.1 0.027000000000000246 0.0028284271247458782 -0.023999999999999855 0.02097492602766187 0.19100000000000011 0.015729276871224312 nan nan
HD_180682 nan nan nan nan 0.0505 0.0485 0.219 0.04380411 0.312 0.011 0.2655 0.0225 -0.014 0.048 nan nan -0.005 0.1 -0.157 0.031 0.041 0.020084515 0.117 0.030620407 -0.1925 0.0615
HD_180682 nan nan 0.382 0.012930011028038004 -0.1489999999999998 0.022627416997969538 0.3130000000000006 0.021309152962987563 0.19000000000000006 0.09545941546018408 0.11850000000000066 0.008131727983645186 -0.02599999999999958 0.02516086246534485 nan nan -0.1519999999999999 0.1 -0.37699999999999967 0.028284271247461926 -0.049999999999999656 0.009643499600669066 -0.1549999999999998 0.00943853471148989 -0.22149999999999992 0.1248043468794257
HD_181022 nan nan nan nan -0.163 0.043865956 0.2735 0.0815 0.039 0.1 0.264 0.08 -0.241 0.15028824 nan nan -0.149 0.021 0.032 0.1 -0.059 0.10777812 -0.005 0.034 -0.075 0.1
HD_181069 nan nan 0.043999999999999956 0.0601301058508101 -0.010499999999999787 0.0045961940777128375 0.06200000000000028 0.04374343379297042 0.17449999999999977 0.012374368670764318 0.13700000000000062 0.026162950903902516 0.042500000000000204 0.033075504531299274 nan nan nan nan -0.03699999999999937 0.017677669529663625 0.011000000000000287 0.01651062031210141 0.1849999999999999 0.011729460640352582 -0.19499999999999995 0.009899494936611674
HD_181097 nan nan 0.24149999999999974 0.03815271457746647 0.04100000000000009 0.044194173824158904 0.1095000000000006 0.033919198103728794 0.11849999999999972 0.02192031021678307 0.2065000000000003 0.026870057685088673 -0.07950000000000013 0.026195820277288468 nan nan 0.056499999999999995 0.1 0.08250000000000013 0.02192031021678307 0.01150000000000001 0.014198920009848034 0.1355 0.016988909525775926 -0.24050000000000027 0.015173075568987966
HD_181597 nan nan 0.08050000000000015 0.013551001056365792 0.05750000000000027 0.018708286933869785 0.014499999999999957 0.01586291272118702 0.13 0.020859650045002894 0.13950000000000057 0.0056568542494923844 0.0025000000000001688 0.018217601378886242 nan nan 0.10050000000000048 0.1 0.010000000000000342 0.0130814754519511 -0.030499999999999805 0.007598143090627837 0.17850000000000038 0.009477863893201472 -0.27249999999999985 0.09131913920523564
HD_181778 nan nan 0.03900000000000006 0.007845734863959808 -0.01099999999999951 0.0014142135623732533 0.014000000000001123 0.01778628685251635 0.0700000000000004 0.015556349186104216 0.13000000000000095 0.03818376618407344 -0.03649999999999953 0.024883809997667164 nan nan nan nan -0.058499999999999 0.005303300858898993 -0.08399999999999946 0.0160654637457009 0.1010000000000007 0.012630335594475739 -0.23999999999999944 0.06505382386916227
HD_181880 nan nan 0.26300000000000023 0.1112684441639527 -0.04549999999999993 0.00954594154601844 0.19600000000000062 0.03474317199105454 0.06400000000000017 0.0473761543394988 0.19000000000000056 0.014142135623730963 -0.03599999999999981 0.04102712517347516 nan nan 0.04300000000000037 0.1 -0.050499999999999434 0.06470027047856904 0.0030000000000002802 0.016001822053688153 0.0370000000000002 0.02696087700518825 -0.15500000000000014 0.06337600901380996
HD_182354 nan nan 0.0350000000000005 0.0893843138115161 0.013000000000000067 0.020343349081502204 0.0470000000000006 0.01596896991042302 0.08500000000000008 0.006363961030679169 0.050500000000001044 0.07035712472806142 -0.05199999999999938 0.025520163357453895 nan nan nan nan -0.009999999999999232 0.004242640687119131 -0.10499999999999937 0.010407442952265653 0.08300000000000002 0.01272705983824232 -0.007000000000000006 0.08725484174191939
HD_182531 nan nan 0.07750000000000004 0.008437131336253087 -0.04299999999999954 0.04560838738653247 0.057500000000000995 0.0392907113705007 0.13850000000000062 0.1 0.12600000000000094 0.015909902576697294 0.0055000000000007265 0.023691454155454452 nan nan nan nan -0.011499999999999289 0.017677669529663625 -0.07249999999999962 0.009968755854892802 0.021500000000000796 0.056864361031805796 -0.3454999999999998 0.019442222095223567
HD_182692 nan nan 0.095000000000001 0.05448547206977895 0.08950000000000075 0.05267945519839779 0.08400000000000052 0.028851897684554532 0.15300000000000058 0.021920310216782757 0.21800000000000103 0.04242640687119289 -0.01299999999999879 0.03003637794408635 nan nan nan nan 0.015000000000001124 0.07212489168102774 0.008000000000001062 0.017183285661434098 0.17000000000000065 0.015791856003946572 -0.17199999999999915 0.1
HD_182694 nan nan 0.03399999999999928 0.008956685895029574 -0.004000000000000281 0.011297328428864505 -0.004000000000000448 0.021558478610514176 0.14449999999999996 0.03500178566873417 0.04550000000000026 0.01378858223313757 -0.1279999999999999 0.014158382840499528 nan nan 0.09600000000000031 0.1 0.001500000000000612 0.02085965004500321 -0.11599999999999949 0.014791653150187522 0.03749999999999992 0.02674926984984822 -0.2600000000000001 0.027163428573209396
HD_183124 nan nan 0.22100000000000045 0.046017709956381256 0.030000000000000415 0.022895899681432658 0.07600000000000051 0.0332654776006598 0.09750000000000025 0.006010407640085463 0.17000000000000054 0.011313708498984769 -0.04299999999999904 0.02790641223315031 nan nan 0.21400000000000063 0.1 -0.05549999999999933 0.04207285348059949 -0.036999999999999755 0.008900813996254352 0.1230000000000005 0.014837205302202209 -0.1839999999999996 0.025110127807689772
HD_185286 nan nan 0.22150000000000017 0.0168808460381274 -0.0004999999999991123 0.038890872965260226 0.10250000000000092 0.03335697828041387 -0.0364999999999992 0.1 0.14800000000000074 0.022273863607376147 0.08400000000000118 0.03361994833318336 nan nan -0.022499999999998854 0.1 0.07600000000000062 0.11914749262993315 -0.06749999999999928 0.025875413755861592 0.16800000000000043 0.06187184335382284 -0.2324999999999996 0.09687362902255717
HD_188537 nan nan 0.25900000000000023 0.028991378028648384 0.039000000000000756 0.02295083311648486 0.11600000000000055 0.01776363912603502 -0.020999999999999797 0.06788225099390861 0.1870000000000009 0.1 -0.03249999999999953 0.04789881000609518 nan nan 0.130000000000001 0.1 -0.014499999999999402 0.016617009357883763 0.00500000000000006 0.014978507440035356 0.17250000000000038 0.014460006807571008 -0.20699999999999974 0.1
HD_189750 nan nan 0.13199999999999915 0.04285116360406348 0.005999999999999506 0.023114850124893782 0.02799999999999958 0.008518215775618813 0.15349999999999941 0.03500178566873417 0.11200000000000027 0.009899494936611516 -0.042500000000000204 0.01333791587917694 nan nan 0.12500000000000022 0.1 -0.11149999999999982 0.04136574669941302 -0.048000000000000764 0.013267158426406515 0.10700000000000004 0.016751962807012123 -0.2290000000000002 0.0007071067811866267
HD_226754 nan nan 0.24800000000000055 0.032236395350367306 -0.03849999999999937 0.017324116139070547 0.06650000000000045 0.03767687453863449 -0.005999999999999228 0.1 0.2495000000000009 0.05762920266670371 -0.023999999999999355 0.023311410832465653 nan nan -0.02199999999999913 0.1 0.050500000000000544 0.08379215357060592 0.0010000000000005005 0.03228919323860531 0.10300000000000092 0.1 -0.13599999999999957 0.1


==> abundances_nodiff.csv <==
Object Mg Mgerr Si Sierr Ca Caerr Ti Tierr Mn Mnerr Co Coerr O Oerr Li Lierr Cr Crerr Cu Cuerr La Laerr Al Alerr Na Naerr Ni Nierr Ba Baerr Sr Srerr Y Yerr Eu Euerr V Verr Sc Scerr Zr Zrerr Nd Nderr
BD_36_3564 0.3600000000000003 0.09404520189781082 0.27000000000000046 0.028103238247575664 -0.03549999999999942 0.022273863607376147 0.030999999999999694 0.1 -0.3744999999999994 0.0024748737341528004 0.05000000000000071 0.027874144471699128 nan nan nan nan -0.08499999999999908 0.07519653262297768 0.08850000000000047 0.22238508268316917 0.06600000000000072 0.045191772440304846 0.2549999999999999 0.02121494930642232 nan nan -0.030999999999999694 0.06132375196015262 0.3290000000000006 0.1 -0.12699999999999978 0.11183751441099553 -0.4509999999999996 0.00633040868144188 nan nan -0.12899999999999978 0.03040559159102149 0.16300000000000026 0.06492390506227226 -0.242 0.04287432798307161 -0.09649999999999981 0.0454815116419251
BD_39_3577 0.2514999999999996 0.050691468710227845 0.12699999999999978 0.031619487661883515 0.12850000000000028 0.04999171806409549 -0.17050000000000054 0.02982946320334985 -0.26149999999999984 0.07580278688808212 -0.23099999999999987 0.01627926832690813 nan nan nan nan -0.12699999999999978 0.08582324644074953 -0.3560000000000003 0.09128198069717812 -0.38500000000000023 0.006363961030678854 0.17499999999999982 0.03470830832332043 nan nan -0.016000000000000902 0.03550451583557777 0.25599999999999934 0.1 -0.1930000000000005 0.1 -0.30000000000000027 0.04568506320450934 -0.08500000000000085 0.1 -0.29200000000000026 0.02019905494483697 -0.046499999999999986 0.0526727728527747 -0.2360000000000002 0.10678014796768161 -0.23099999999999987 0.037030539088611404
BD_42_3150 0.17449999999999966 0.04558697045209296 0.133 0.029457223222836143 0.05600000000000005 0.030391275551211 0.09149999999999991 0.0639827857708618 -0.24299999999999988 0.050204581464244995 0.0730000000000004 0.019986146805723772 nan nan nan nan -0.0009999999999998899 0.055861435713737376 0.061000000000000165 0.14932912475468402 0.0900000000000003 0.0446788631254779 0.22499999999999964 0.009192388155425047 nan nan 0.06949999999999967 0.03475658211044348 0.11699999999999999 0.1 0.21550000000000047 0.07742819253992675 -0.12849999999999984 0.057195388800147136 0.1869999999999994 0.1 -0.018000000000000016 0.019799100312333465 0.044500000000000206 0.038499000407899026 0.04699999999999971 0.02821574028800239 -0.6405000000000003 0.27753941161571993
BD_43_3171 nan nan 0.0815 0.1953348 -0.151 0.08897955 -0.1 0.14873539 -0.166 0.1 -0.055 0.16295236 0.348 0.1 nan nan -0.171 0.19325636 -0.0495 0.2765 0.076 0.22787575 0.229 0.049 0.38 0.051674195 -0.0755 0.1628718 -0.039 0.1 0.217 0.18255045 -0.29 0.089109324 nan nan -0.093 0.15027879 -0.001 0.12658136 -0.056 0.20427921 -0.077 0.20645474
BD_48_2904 0.12399999999999967 0.02062540684222741 0.18900000000000006 0.03478781395833889 0.06300000000000061 0.0869741340859455 0.06899999999999995 0.04179934431525442 -0.18299999999999983 0.049536368981303515 0.10000000000000053 0.025222623932047408 nan nan nan nan -0.06599999999999984 0.04059921546404919 -0.008000000000000007 0.10825490751000616 0.1639999999999997 0.05567918192443751 0.2990000000000004 0.028446180502577016 nan nan 0.05749999999999966 0.030735386771602563 0.1800000000000006 0.1 0.05200000000000049 0.03897116883030327 -0.22100000000000009 0.06808054053839455 nan nan 0.008999999999999897 0.025491600058163828 0.1479999999999997 0.0412758945884839 0.05400000000000027 0.03677673177431625 0.06150000000000011 0.036449792523415
BD_48_2955 0.2109999999999994 0.012981468272830988 0.24649999999999972 0.03465364338709558 -0.08650000000000002 0.06752869760331554 -0.13500000000000068 0.1 -0.2869999999999999 0.1 0.06299999999999972 0.0463785251230846 nan nan nan nan -0.10599999999999987 0.08671921483859396 0.30099999999999927 0.11814241249284536 0.17999999999999972 0.0641891735419611 0.12699999999999934 0.043840620433565826 nan nan 0.009999999999998899 0.051616928136350736 nan nan 0.04800000000000004 0.11242997820866091 -0.05799999999999983 0.03147838764754123 nan nan -0.12100000000000044 0.07001517692614931 -0.0259999999999998 0.0527961371576125 -0.04900000000000038 0.06491927294725353 0.08999999999999941 0.03705351094850678
HD_174020 nan nan -0.091 0.18710068 0.076 0.07964139 0.156 0.15482277 nan nan -0.134 0.12301142 0.2015 0.0675 nan nan -0.144 0.20387574 0.239 0.054 0.1135 0.2446715 0.2325 0.0195 -0.418 0.1 0.1415 0.17434536 nan nan 0.0495 0.08771688 -0.0765 0.17437242 0.075 0.1 -0.053 0.18617043 0.138 0.09286643 0.306 0.14199139 0.0555 0.17304893
HD_174829 0.13899999999999935 0.15659785722955738 0.1379999999999999 0.03976189130310575 -0.01699999999999946 0.03747665940288697 0.11399999999999988 0.03256560330346287 -0.2839999999999998 0.1 -0.02200000000000024 0.019754469546292428 nan nan nan nan -0.10999999999999943 0.04223742416388577 0.08199999999999985 0.10719072651984338 0.12150000000000016 0.04679557468591643 0.20399999999999974 0.029594794337042644 nan nan -0.07000000000000073 0.03573603223638571 nan nan -0.0924999999999998 0.034294678887547704 -0.25749999999999984 0.051182730241752496 nan nan -0.0990000000000002 0.022055328154439238 0.04600000000000026 0.05202844104608502 -0.14400000000000013 0.03795365595038251 0.03799999999999937 0.0362275334763662
HD_175740 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
HD_175884 0.11899999999999977 0.029967884043990915 0.125 0.01780921109987752 -0.0034999999999993925 0.04348706704297275 0.10399999999999965 0.04949747468305821 nan nan -0.0009999999999994458 0.01765658806340616 nan nan nan nan -0.12099999999999955 0.0261629509039022 0.027000000000000135 0.0879355824832398 0.15800000000000036 0.06353946804939428 0.21750000000000025 0.0045961940777125235 nan nan 0.0699999999999994 0.03973840711452835 nan nan -0.14200000000000035 0.021209711262812073 -0.21899999999999986 0.05217084315017334 nan nan -0.06799999999999984 0.05575434400116288 -0.009999999999999787 0.0560281840452411 -0.07699999999999907 0.040185569549279765 0.015499999999999847 0.03817351099323884
HD_178797 0.19600000000000062 0.032360240808516585 0.2190000000000003 0.02857971308463399 -0.04549999999999921 0.025102290732122653 0.020500000000000185 0.001767766952966645 nan nan 0.0470000000000006 0.026695890206843844 nan nan -0.5859999999999994 0.1 -0.2079999999999993 0.039119001729291315 0.17300000000000093 0.14628460337706492 0.04000000000000048 0.05275578671963301 0.22800000000000065 0.07132450620358476 nan nan 0.010500000000000398 0.040203681423471666 0.36600000000000055 0.1 -0.23499999999999943 0.1 -0.24399999999999933 0.07265016775617247 nan nan -0.16349999999999953 0.028431203515386666 -0.033999999999999364 0.06629647217026122 -0.19399999999999995 0.03824803262914309 -0.030499999999999527 0.033871231810028754
HD_178910 0.18199999999999994 0.060104076400856826 0.24300000000000033 0.04917872380410061 0.10850000000000071 0.006010407640085777 0.05249999999999977 0.06752869760331523 -0.28799999999999937 0.1 0.16199999999999992 0.03626943616876329 nan nan -0.4039999999999999 0.1 -0.03149999999999942 0.05762920266670371 0.10599999999999987 0.1 -0.13799999999999946 0.06733900553666257 0.3200000000000003 0.04666904755831202 nan nan 0.29000000000000004 0.028903425402536608 0.28500000000000014 0.1 0.004999999999999893 0.12946242126006507 -0.28200000000000003 0.048374312130241987 nan nan 0.26400000000000023 0.092839566916187 0.11850000000000005 0.03476729785301125 -0.07599999999999962 0.03748962523152232 -0.6129999999999995 0.07720439442491914
HD_179396 0.17100000000000026 0.010607474653211204 0.17400000000000038 0.04652827097582717 0.009000000000000341 0.043864268762559666 0.06799999999999962 0.058476891803515126 -0.33399999999999963 0.07707463914933367 0.04900000000000038 0.029100609633641066 nan nan nan nan -0.054999999999999716 0.054920144047719124 0.20000000000000018 0.1357786870309617 0.0030000000000001137 0.037142869939975155 0.22599999999999998 0.05004664490919106 nan nan -0.0040000000000000036 0.034290363077692856 0.31700000000000017 0.1 0.0470000000000006 0.04741542177627694 -0.2549999999999999 0.06771150566927302 -0.04400000000000048 0.1 -0.04599999999999982 0.020802143546983176 0.04850000000000021 0.036672726771933506 -0.04899999999999949 0.025816893693858787 -0.08900000000000041 0.03518054007544511
HD_180312 0.1940000000000004 0.0320300152201026 0.0680000000000005 0.0430512253019586 0.06250000000000089 0.05680944023663671 0.10600000000000076 0.04527485505222515 -0.11899999999999888 0.0349268950810118 0.025000000000001243 0.012478085746888674 nan nan nan nan -0.270999999999999 0.05020458146424468 -0.04499999999999926 0.08304639488685656 0.10200000000000076 0.06463893663752236 0.25200000000000067 0.047275394900127124 nan nan 0.0 0.03280869119427494 0.15700000000000092 0.1 0.14500000000000046 0.16950210312253658 -0.25599999999999934 0.04718864270139589 nan nan -0.12349999999999928 0.01769279473183197 0.15200000000000058 0.047220571866585924 0.012500000000001066 0.04760120796786574 0.07350000000000056 0.0344141349199957
HD_180475 0.20099999999999962 0.014532211985282251 0.1720000000000006 0.03756956214810068 -0.09499999999999931 0.026870057685088673 0.15799999999999947 0.04879036790187174 -0.3924999999999996 0.0130814754519511 -0.01699999999999946 0.026856165852832924 nan nan nan nan -0.2499999999999991 0.060292496922794495 0.06850000000000023 0.1813728893743494 0.10600000000000032 0.04395169776141884 0.1625000000000001 0.02085965004500321 nan nan -0.028500000000000192 0.03511081030110241 0.3959999999999999 0.1 -0.06449999999999978 0.19834345212282656 -0.2839999999999998 0.09252066836158332 nan nan -0.242 0.029804415897599554 0.16500000000000004 0.07676687291910345 -0.26699999999999946 0.02995304968087863 -0.04899999999999949 0.03724345411828728
HD_180658 0.125 0.012131990157644648 0.0810000000000004 0.04335767521443001 0.0420000000000007 0.047369313398569056 0.07999999999999918 0.022021874646881514 -0.19599999999999973 0.0567691883044027 0.04499999999999993 0.024428511755506598 nan nan nan nan -0.0699999999999994 0.05940258131316077 -0.18950000000000022 0.02439518395093587 -0.12349999999999994 0.04532649049662614 0.26699999999999946 0.05249973544906895 nan nan 0.04149999999999965 0.037031405590390434 0.11799999999999944 0.1 -0.02950000000000008 0.011667261889578161 -0.3460000000000001 0.05912063937407978 nan nan 0.01550000000000007 0.02555354762643138 0.06099999999999994 0.0342695813712815 -0.008999999999999453 0.06303205533694747 -0.15700000000000003 0.04110437368456062
HD_180682 nan nan 0.212 0.14496964 0.045 0.06070235 0.187 0.10569024 -0.338 0.02 -0.015 0.102660425 0.398 0.021 nan nan -0.22 0.10234239 -0.066 0.22804093 0.0075 0.14445111 0.339 0.06913433 0.127 0.18465832 0.048 0.19936822 0.202 0.1 0.0645 0.2165 -0.276 0.25537327 nan nan -0.008 0.09512546 0.1175 0.15017295 -0.128 0.17667674 -0.002 0.13282034
HD_180682 0.4249999999999998 0.03349737413699864 0.3810000000000002 0.0295818863495891 -0.1314999999999995 0.039951533137040085 0.11549999999999994 0.07813529932111353 -0.6249999999999996 0.11313708498984738 0.0259999999999998 0.01836335557539358 nan nan nan nan -0.45899999999999963 0.08589700982162475 -0.11999999999999966 0.18602110593116006 -0.09499999999999975 0.03617880713414812 0.19700000000000006 0.06261404409969486 nan nan 0.07299999999999995 0.034696916289491765 0.16000000000000014 0.1 0.14900000000000002 0.1 -0.42799999999999994 0.02806473997081795 nan nan -0.29049999999999976 0.019697517292796046 -0.0495000000000001 0.09106645352891118 -0.4169999999999998 0.02792980619471021 -0.1299999999999999 0.030061215093414997
HD_181022 nan nan 0.172 0.15503189 -0.082 0.044397093 0.06 0.15970494 -0.3755 0.0655 -0.0275 0.12408107 0.3295 0.0805 -0.649 0.1 -0.206 0.14958763 0.205 0.246 0.089 0.1150732 0.251 0.13830964 0.213 0.001 -0.0555 0.21399948 -0.044 0.1 0.102 0.19512275 -0.405 0.15508589 nan nan -0.052 0.16528933 0.0955 0.14177531 0.1935 0.17305073 -0.054 0.21099213
HD_181069 0.15399999999999991 0.05694116521723367 0.13100000000000023 0.05380215609062518 0.007000000000000561 0.012727922061357708 0.05999999999999961 0.022594656857728896 -0.2594999999999996 0.054093668760770736 0.07900000000000063 0.023644845467906215 nan nan nan nan -0.10499999999999954 0.07304032371840143 0.04850000000000021 0.15803836559519338 0.012000000000000455 0.042867614502253897 0.19599999999999973 0.04999185118782062 nan nan 0.08299999999999974 0.04016222105411999 0.32700000000000085 0.1 0.0884999999999998 0.08508121120435472 -0.08999999999999941 0.08909545442950491 0.09699999999999953 0.1 -0.008000000000000007 0.028545112384115574 0.06700000000000017 0.04998112490953187 -0.11899999999999977 0.04752430956889334 -0.1349999999999998 0.04035589433449575
HD_181097 0.25649999999999995 0.022392128246493337 0.14449999999999985 0.04234959267808843 0.05850000000000044 0.06151828996322945 0.09949999999999992 0.03412504239584948 -0.25649999999999995 0.051104105800117795 0.09649999999999981 0.02799698026198696 nan nan nan nan 0.020500000000000185 0.05837998134825177 0.1745000000000001 0.11144738004331246 0.14250000000000007 0.040761810178717904 0.26449999999999996 0.026759560423782535 nan nan 0.030999999999999694 0.03002105927511551 nan nan 0.07100000000000017 0.11080416282793712 -0.19350000000000023 0.040871897435768745 nan nan 0.020999999999999908 0.03440473146058546 0.08750000000000036 0.039349042014234836 0.0055000000000005045 0.035830713082493866 0.07649999999999935 0.0348574090780862
HD_181597 0.07650000000000023 0.02251419305435772 0.07950000000000035 0.024551333975977734 0.11050000000000093 0.02869507636176289 0.10949999999999971 0.0390905880497349 -0.21249999999999947 0.0441822823547412 0.03750000000000053 0.014299585102749918 nan nan nan nan -0.0974999999999997 0.02333452377915601 -0.22849999999999948 0.1461047295606819 0.11600000000000055 0.06142406694448036 0.22100000000000009 0.0045961940777125235 nan nan 0.07849999999999957 0.03239018369815147 0.2795000000000005 0.1 0.05149999999999988 0.029907858499063356 -0.15249999999999986 0.06687935406386634 0.18349999999999955 0.1 -0.016499999999999515 0.022729640869887796 0.07150000000000034 0.0328533381830198 0.027500000000000746 0.038300287205189576 0.004999999999999893 0.03744781110894616
HD_181778 0.040000000000000036 0.04038793365827445 0.04800000000000093 0.026918246599657938 0.0065000000000008384 0.015909902576697294 -0.0019999999999997797 0.014879765031995998 -0.3159999999999994 0.06505382386916242 -0.02999999999999936 0.020088434222317434 nan nan nan nan -0.16599999999999904 0.015556349186103902 0.0035000000000007248 0.21319269452774398 0.003000000000001002 0.048593834672472434 0.21150000000000047 0.02793071785686853 nan nan 0.06150000000000011 0.03546577223182936 nan nan -0.06299999999999972 0.07961574383667265 -0.1869999999999994 0.05523723381922738 0.1429999999999998 0.1 -0.09599999999999942 0.023680197129903952 0.013000000000000789 0.04461795125366107 0.002000000000000668 0.047105498617464964 -0.6509999999999998 0.1
HD_181880 0.25900000000000034 0.07627775754632736 0.25100000000000033 0.041223294385577675 -0.02799999999999958 0.026870057685088985 -0.010499999999999954 0.030052038200428254 -0.2734999999999994 0.0024748737341528004 0.07000000000000028 0.02955579789997847 nan nan nan nan -0.0519999999999996 0.07074419227569667 0.29800000000000004 0.1661411715646934 0.11000000000000032 0.06173448611923515 0.266 0.04511795240954132 nan nan 0.028499999999999748 0.04082494335574759 nan nan -0.06200000000000028 0.07376969567512112 -0.2384999999999997 0.0831793055693542 nan nan -0.06599999999999984 0.018991226044325533 -0.03699999999999948 0.05008679965819339 -0.07800000000000029 0.035846785072025655 0.06399999999999961 0.03270261466352352
HD_182354 0.05799999999999983 0.0846533372053342 0.10200000000000031 0.02062891175025957 0.07700000000000085 0.026349502771329327 0.03949999999999987 0.03165907255432482 -0.22699999999999942 0.041820604526512595 -0.020999999999999908 0.02115195612262396 nan nan nan nan -0.11749999999999927 0.006010407640085777 0.07250000000000023 0.19911193459961155 0.11500000000000021 0.04637672025991544 0.13200000000000056 0.06010407640085651 nan nan -0.025000000000000355 0.044953436131011965 0.4240000000000004 0.1 -0.054999999999999716 0.07430019191441242 -0.10899999999999999 0.06530825368971378 nan nan -0.09799999999999986 0.01664515618700514 -0.021999999999999353 0.04318730574292317 0.0019999999999997797 0.02932439257682925 0.0235000000000003 0.03450504109139942
HD_182531 0.07350000000000012 0.027402351886086175 0.0915000000000008 0.048195103485727656 -0.02549999999999919 0.028284271247461926 0.03950000000000031 0.1 -0.341499999999999 0.1 -0.018499999999999517 0.020118743708206616 nan nan nan nan -0.1114999999999986 0.018732028424302785 -0.024999999999999467 0.07473066221438159 0.04750000000000121 0.06483161686980633 0.19950000000000045 0.057007471894935324 nan nan 0.07650000000000023 0.032052706593983564 nan nan -0.15899999999999936 0.07026234322167176 -0.2199999999999993 0.06133960282721116 nan nan -0.06949999999999923 0.09537411715042098 -0.007999999999999119 0.05948976724956493 -0.03449999999999864 0.03630030302903821 0.05850000000000044 0.039754887743987374
HD_182692 0.09100000000000108 0.02020084340006806 0.1250000000000009 0.03370293755742962 0.1070000000000011 0.03535533905932725 0.13400000000000034 0.034477045503735725 -0.25549999999999873 0.0024748737341528004 0.09200000000000053 0.013019384516091434 nan nan nan nan -0.004999999999999005 0.05252794670635034 -0.137999999999999 0.1 -0.026499999999998636 0.05004629222770392 0.25400000000000045 0.04793282336307306 nan nan 0.0680000000000005 0.04292482964439111 0.19800000000000129 0.1 -0.14999999999999947 0.1159830766710132 -0.3044999999999991 0.07694590226256368 0.05900000000000016 0.1 0.009000000000000785 0.026063712890331436 0.09850000000000136 0.036333229803624204 -0.06399999999999917 0.05369797016647829 -0.15699999999999914 0.04067835334738809
HD_182694 0.026499999999999524 0.0311475821694076 0.06400000000000006 0.032011248023155865 0.0730000000000004 0.02327115972615022 0.06999999999999984 0.023147286558039642 -0.1479999999999997 0.04297492001156025 -0.03599999999999959 0.025554035813461797 nan nan 0.028999999999999915 0.1 -0.0909999999999993 0.038218669085496114 -0.2450000000000001 0.12158868368396787 0.1419999999999999 0.03904974479249994 0.12199999999999989 0.027047283700134442 nan nan -0.06600000000000072 0.03657989413798936 0.5430000000000001 0.1 -0.018500000000000405 0.22097086912079608 -0.11399999999999988 0.03382614373528267 0.16199999999999992 0.1 -0.1429999999999998 0.017903880315718747 0.07500000000000018 0.04527229005598879 0.08700000000000063 0.04930606453571396 0.04800000000000004 0.029647861331850035
HD_183124 0.1795 0.01700183813591932 0.14500000000000046 0.04104982338573462 0.09350000000000103 0.0431755138938729 0.06200000000000028 0.040090522570802145 -0.18499999999999872 0.0697014203585551 0.025000000000000355 0.016363045900352032 nan nan nan nan -0.11799999999999944 0.0508993196490949 0.017500000000000515 0.14056893326763203 0.048500000000000654 0.03411019811191918 0.25 0.03797367509209504 nan nan 0.0019999999999997797 0.04474394972300081 0.2840000000000007 0.1 -0.019999999999999574 0.2962777413171631 -0.24799999999999933 0.02854890540808871 nan nan -0.09949999999999948 0.020950248229427638 0.08000000000000052 0.03991228809202423 -0.07299999999999951 0.0667488426865963 -0.04549999999999965 0.03455927075715387
HD_185286 0.1905000000000001 0.04374251258681198 0.17150000000000087 0.040199502484483604 0.017000000000001236 0.02156675682618968 -0.1354999999999995 0.1 -0.3354999999999988 0.1 0.013000000000000789 0.03394767215059734 nan nan nan nan -0.03149999999999942 0.12940054095713807 0.011000000000000565 0.2450124996811389 0.02950000000000097 0.06827539305544127 0.22950000000000026 0.01202081528017124 nan nan 0.11850000000000005 0.04240310304857592 nan nan -0.004499999999999282 0.06713931411624635 -0.15149999999999952 0.06960896068328706 nan nan 0.03750000000000031 0.08980256121069154 0.07550000000000079 0.03978450593002466 0.20650000000000102 0.06586373812652921 -0.01949999999999985 0.03198661150156566
HD_188537 0.26700000000000035 0.03333444442592655 0.16450000000000076 0.017487048779024926 0.07500000000000107 0.041601344629711275 0.05250000000000021 0.07326066475264884 -0.05299999999999905 0.04404795366668272 0.07600000000000051 0.025134506962207138 nan nan nan nan -0.12199999999999944 0.006363961030678854 -0.1729999999999996 0.08732055886216027 0.2060000000000004 0.05389188330724028 0.28300000000000036 0.1 nan nan 0.0259999999999998 0.0622394087375515 0.17600000000000104 0.1 -0.2779999999999996 0.1 -0.07899999999999885 0.08723446481667589 0.2709999999999999 0.1 -0.044999999999999485 0.02536502740752737 0.09600000000000009 0.03649295188375533 0.1710000000000007 0.027700124097194925 0.10899999999999999 0.03530349791009675
HD_189750 0.1314999999999995 0.04453790520444346 0.09600000000000009 0.019338252247811955 0.0600000000000005 0.032769678848774894 0.07899999999999929 0.022876024567218836 -0.20500000000000007 0.06934515123640592 0.006000000000000227 0.018849410907113038 nan nan nan nan -0.17499999999999982 0.10308177264604956 -0.19600000000000017 0.12730569799007724 0.07000000000000028 0.033028939050699396 0.19299999999999962 0.045316173222764176 nan nan 0.03799999999999937 0.03248262612536121 0.26700000000000035 0.1 -0.4330000000000007 0.1 -0.16500000000000004 0.03457467281117786 0.1739999999999995 0.1 -0.10150000000000037 0.01565756228024551 0.08099999999999996 0.04558239385584781 -0.0030000000000001137 0.05130270948010451 0.024999999999999467 0.03409342458598137
HD_226754 0.25 0.04973783119368857 0.12900000000000045 0.042152068454584836 -0.02099999999999902 0.0 -0.10499999999999954 0.1 -0.3349999999999991 0.1 0.08200000000000074 0.047812466993452644 nan nan nan nan 0.014000000000001123 0.06560713601656686 -0.10199999999999942 0.1 -0.036999999999999034 0.0670492315489384 0.26400000000000023 0.0631682057859982 nan nan 0.045500000000000096 0.034371818034546746 nan nan -0.0029999999999992255 0.07338969954973242 -0.4259999999999997 0.08202438661763958 nan nan -0.06699999999999928 0.1 0.136000000000001 0.03822125321769115 0.012000000000001343 0.05626338063074427 -0.09599999999999964 0.047673241941958565


==> all_props.csv <==
Object BJD_TDB RV RV_err Teff Teff_err logg_1 logg_err monh monh_err vsini vsini_err CCF SNRe n_aps exptime spectro res method numax numax_err log_g log_g_err massfin massfin_errp massfin_errm radPhot radPhot_errp radPhot_errm logg_2 logg_errp logg_errm age age_errp age_errm
BD+36_3564 2457674.606693 -77.842 0.051 4099.63 50 1.58 0.1 -0.631 0.08 5.54 0.5 0.9802 71.8 3 250.0 tres m SPC2.9 5.079062736733746 0.09882652247868091 1.5695905708494582 0.008496653344867662 0.910205003467 0.0989698335412 0.0613557878733 25.6068041632 1.25455659872 0.832107231862 1.58107355269 0.00863839019466 0.00809491849535 12.4 3.6 3.9
BD+39_3577 2457670.59009 -14.809 0.07 4737.11 50 2.03 0.1 -0.41 0.08 4.78 0.5 0.984 92.8 3 220.0 tres m SPC2.9 13.266855807051439 0.31633186319569034 2.0177995223392995 0.01033369195245423 2.39464999429 0.218359501326 0.187778954111 24.7777279182 0.875505505987 0.719521195051 2.03011473746 0.0106358165565 0.0131417525344 0.65 0.2 0.19
BD+42_3150 2458377.631807 -26.519 0.065 4775.74 50 2.48 0.1 -0.194 0.08 4.22 0.5 0.9885 90.4 3 350.0 tres m SPC2.9 38.315943379269186 0.9588694546996247 2.480406977948544 0.010814610462586088 1.42282337771 0.138028600587 0.138509262655 11.2748890508 0.386345939428 0.409649209879 2.48766676373 0.0115587335255 0.0144759995854 2.9 1.3 0.7
BD+43_3171 2457671.586446 -16.325 0.11 3655.87 50 1.137 0.1 -1.203 0.08 4.54 0.5 0.992 68.9 3 250.0 tres m SPC2.9 1.984298734336489 0.05145104900196677 1.1365012030455262 0.011235433534141947 0.791818096046 0.0398246815012 0.0181550725209 38.8935287011 0.997848354857 0.747035658833 1.16039996358 0.00953882094729 0.0129917145409 14.8 1.3 2.4
BD+43_3213 2457673.586228 -14.163 0.162 3901.0 50 1.27 0.1 -0.159 0.08 6.82 0.5 0.968 57.3 3 220.0 tres m SPC2.9 2.5632797174106847 0.06325084146747773 1.2618827756439908 0.010624444464750407 1.58591947736 0.144546815092 0.144063928978 48.5073331429 1.9214655201 1.87153235859 1.26523603529 0.0101648994095 0.0101979798774 2.4 0.8 0.6
BD+48_2904 2458384.778439 5.24 0.025 4484.32 50 2.25 0.1 -0.3 0.08 4.11 0.5 0.9838 59.8 3 240.0 tres m SPC2.9 23.13453453354469 0.7225398099392429 2.2473819378841493 0.013665263045657468 1.2792282078 0.126909838896 0.118372906971 14.1280082116 0.454035453934 0.446730786134 2.24423959327 0.0133328890365 0.0137020573172 4.4 1.7 1.2
BD+48_2955 2457676.593673 1.661 0.045 4142.89 50 1.61 0.1 -0.605 0.08 5.33 0.5 0.9733 31.7 3 45.0 tres m SPC2.9 5.440132725276065 0.08331498484403516 1.601751219054016 0.006644618712920815 1.59733770389 0.0981070910232 0.0770100136408 32.7069518726 0.821275643069 0.85973224226 1.61514142413 0.00743502900883 0.00620825978927 1.8 0.3 0.3
HD_174020 2457670.580448 -14.835 0.077 3780.53 50 1.24 0.1 -1.033 0.08 5.38 0.5 0.9832 120.1 3 200.0 tres m SPC2.9 2.47548965209216 0.09744999575175439 1.2677327126550773 0.017040705283961573 0.791521939195 0.0374023307883 0.018501459713 35.657763938 0.866927663676 0.747834474904 1.23542063213 0.0150700703294 0.0152759572962 15.6 1.4 2.4
HD_174829 2457670.583663 10.154 0.032 4380.69 50 1.78 0.1 -0.483 0.08 4.71 0.5 0.9823 112.2 3 150.0 tres m SPC2.9 7.9497984768617815 0.1571667547811646 1.7788576666677804 0.00865244181935385 1.32198427225 0.100206456522 0.0857266108329 24.349651221 0.658805064952 0.616430436882 1.78657897727 0.00900544671931 0.00947751052881 3.3 0.9 0.6
HD_175740 2457647.604237 -8.807 0.038 4874.94 50 2.71 0.1 -0.115 0.08 3.9 0.5 0.9889 169.3 3 60.0 tres m SPC2.9 64.33345016648104 0.781397165223729 2.709916756159372 0.005264456259649853 1.78032858863 0.0234520245273 0.00750640855544 9.69854755853 0.0254431388561 0.0388905454783 2.71634017045 0.00247657234046 0.0017041331086 1.6 0.2 0.0
HD_175884 2457647.606298 -34.39 0.065 4306.0 50 1.73 0.1 -0.415 0.08 4.91 0.5 0.9802 144.4 3 120.0 tres m SPC2.9 7.070009372700724 0.11448949128041812 1.723959673561326 0.006952229093815862 1.57046855907 0.0870740529976 0.0942349000502 28.138589374 0.657945120541 0.694631366258 1.73461608333 0.00669994767246 0.00792260055933 2.0 0.5 0.3
HD_178797 2457671.572265 6.353 0.05 4200.68 50 1.68 0.1 -0.634 0.08 4.82 0.5 0.9785 77.1 3 90.0 tres m SPC2.9 6.338307869801699 0.09494475647101228 1.6711406282252685 0.006509659344940889 1.43985517658 0.129560125958 0.129578998875 28.4287936345 1.16459925796 1.06289080236 1.68530803264 0.00627299584483 0.00678110158488 2.5 0.9 0.6
HD_178910 2457671.57939 -14.282 0.047 4559.6 50 2.39 0.1 0.121 0.08 4.38 0.5 0.9825 76.9 3 150.0 tres m SPC2.9 32.06410627929742 0.3051441316038867 2.393014187885021 0.0041027437263195955 1.44946439167 0.0537388842694 0.062395084414 12.5262377738 0.16598117057 0.222261085725 2.4036893554 0.00385353428113 0.00552162813562 3.4 0.6 0.5
HD_179396 2457671.582185 24.805 0.045 4731.26 50 2.39 0.1 -0.243 0.08 4.32 0.5 0.9873 82.7 3 150.0 tres m SPC2.9 31.019602634495097 0.44462007370548334 2.3866695138402814 0.006227971140381463 1.20696748027 0.0519035244902 0.0601197360322 11.5212174724 0.189358140949 0.19739945659 2.39607955659 0.00525088757889 0.00622915472258 4.9 0.8 0.7
HD_180312 2457672.586507 -21.941 0.051 4868.18 50 2.43 0.1 -0.488 0.08 4.25 0.5 0.9843 73.5 3 200.0 tres m SPC2.9 33.844980704291366 0.27691535428600456 2.430715827837574 0.0035382427005897685 1.07045885363 0.0438139638108 0.0326042696487 10.3338555698 0.15652166713 0.125046258042 2.43948974604 0.00449356927642 0.00442271558706 6.3 1.3 0.8
HD_180475 2457672.583247 -45.895 0.077 4128.8 50 1.52 0.1 -0.853 0.08 5.34 0.5 0.9769 58.4 3 150.0 tres m SPC2.9 4.335662370014836 0.09517904267184185 1.50253258592002 0.009485872862687537 1.10590202962 0.0983903788498 0.0926206356745 30.6837408492 1.06381434503 1.00818341965 1.50707552097 0.0108415255456 0.0107808204289 5.4 1.9 1.5
HD_180658 2457672.589737 2.966 0.057 4717.43 50 2.43 0.1 -0.166 0.08 3.99 0.5 0.9884 72.3 3 220.0 tres m SPC2.9 33.76417769413145 0.5021030948437931 2.4227780558072616 0.006399081333224036 1.19945723389 0.0674364534735 0.0666134188095 11.0336887627 0.220270373322 0.213034155795 2.43092201832 0.00739822857525 0.00729668573754 5.2 1.2 0.8
HD_180682 2457672.569455 30.986 0.071 4076.96 50 1.429 0.1 -1.034 0.08 5.75 0.5 0.9792 80.1 3 80.0 tres m SPC2.9 3.6778316522927974 0.08410834299831177 1.4699518801460099 0.009941566344624014 0.801531699093 0.0554479780781 0.0260493338059 28.064435863 0.949781223214 0.556980169821 1.4471714686 0.00959804616957 0.00975129780897 14.9 1.9 3.2
HD_181022 2457647.609269 -80.388 0.16 3556.71 50 1.032 0.1 -1.63 0.08 4.68 0.5 1.0026 108.8 3 120.0 tres m SPC2.9 1.5797194213025423 0.03001747762631546 1.0487318701250667 0.008365304197761714 0.864811104038 0.0771308297574 0.0680688542599 45.4155085213 1.84853789395 1.66757598801 1.06018188262 0.00881274547011 0.00917710931141 10.0 3.4 2.6
HD_181069 2457672.567643 9.988 0.05 4739.63 50 2.52 0.1 -0.085 0.08 3.95 0.5 0.9865 90.0 3 75.0 tres m SPC2.9 41.45967428360941 0.32031121623780684 2.513123133727009 0.0033418424686835076 1.50355310411 0.0415235926215 0.0323203605022 11.1280813234 0.101858116469 0.0920614641839 2.52200148687 0.00468037524287 0.00221543919614 2.7 0.3 0.3
HD_181097 2457672.593496 -5.603 0.082 4388.63 50 1.93 0.1 -0.393 0.08 4.5 0.5 0.9796 69.7 3 220.0 tres m SPC2.9 11.158336350763424 0.1436843790754534 1.9263491530046806 0.005569934796271619 1.47774571403 0.0980497294292 0.0911076782746 21.6130346397 0.604175263834 0.593998272269 1.9380090742 0.00573376328892 0.00587228186123 2.5 0.6 0.5
HD_181597 2457647.611775 -13.062 0.042 4611.7 50 2.31 0.1 -0.35 0.08 3.51 0.5 0.9865 161.8 3 120.0 tres m SPC2.9 25.841856049554192 0.2506815090679462 2.3017812636478636 0.004244311549835491 1.45966873331 0.0579613349869 0.042599755956 13.9483286439 0.178859837488 0.156799239192 2.31419422679 0.0043705771912 0.00393271216825 2.6 0.2 0.3
HD_181880 2457673.582136 0.563 0.081 4200.04 50 1.7 0.1 -0.561 0.08 4.91 0.5 0.9779 71.2 3 200.0 tres m SPC2.9 6.543022284187729 0.09833116330280509 1.684960848687298 0.006532561226906189 1.59681330433 0.0980436236573 0.0938492669125 29.719229278 0.71986871352 0.711966142899 1.69663161858 0.00747051325303 0.00711687897169 1.8 0.4 0.3
HD_182354 2458379.614475 -36.788 0.056 4697.05 50 2.29 0.1 -0.301 0.08 5.38 0.5 0.9878 166.5 3 200.0 tres m SPC2.9 24.73075125143719 0.3707943073028773 2.286712038448069 0.00652492212370536 2.37248049397 0.0962766201374 0.141874833153 18.2038363876 0.167217124166 0.420842660495 2.29339917675 0.00778061656759 0.00726125157114 0.7 0.05 0.1
HD_182531 2457674.602809 -7.337 0.052 4204.23 50 1.69 0.1 -0.489 0.08 4.94 0.5 0.9781 71.4 3 220.0 tres m SPC2.9 6.465080945267556 0.08931624177636578 1.6800128134631023 0.005963019953313488 1.62524957476 0.0984660621718 0.0922242021748 30.077047668 0.725382268934 0.694627110479 1.69269275252 0.00685979375316 0.00586404057721 1.8 0.4 0.2
HD_182692 2457674.597781 -8.005 0.04 4762.31 50 2.55 0.1 0.026 0.08 4.55 0.5 0.9838 72.8 3 180.0 tres m SPC2.9 44.38373487371614 0.469132553990273 2.543755768120293 0.004508764183839786 1.48357215931 0.0417950559658 0.0394677792795 10.6990004626 0.0970532312711 0.106433246628 2.55052873036 0.00365433824202 0.00408467512112 3.2 0.3 0.3
HD_182694 2457647.614393 -0.872 0.059 5089.05 50 2.76 0.1 -0.191 0.08 5.3 0.5 0.9905 187.2 3 90.0 tres m SPC2.9 69.7756254063585 1.017847172490138 2.7546418265120045 0.0063349475342400945 2.70023278246 0.0234964143968 0.0565433148444 11.4138625256 0.0392637762328 0.0829003812691 2.75504363112 0.00174818401978 0.0029238967555 0.5 0.05 0.02
HD_183124 2457674.590906 14.962 0.016 4780.9 50 2.5 0.1 -0.269 0.08 5.51 0.5 0.9883 114.3 3 150.0 tres m SPC2.9 39.585673622735754 0.2876104937870424 2.494888081017672 0.003134576122732927 1.37983193783 0.0287352184209 0.0458933272888 10.8924050715 0.0708639536808 0.162263886203 2.50354904114 0.00538127884703 0.00189686184523 3.1 0.5 0.3
HD_185286 2457646.798915 -13.696 0.077 4090.06 50 1.5 0.1 -0.373 0.08 5.98 0.5 0.9797 135.6 3 120.0 tres m SPC2.9 4.226733266919384 0.10176701279630138 1.4893708479528205 0.010384422247446488 1.65893135024 0.0842822693699 0.128138181451 38.298762786 0.800534626044 1.17594463338 1.49012936859 0.00884393993038 0.00950522533739 1.9 0.5 0.3
HD_188537 2457677.568327 -18.029 0.152 4775.55 50 2.03 0.1 -0.238 0.08 10.98 0.5 0.9839 67.0 3 135.0 tres m SPC2.9 13.402868450842114 0.3426745085090518 2.024139947838651 0.011033661044066351 3.31050504165 0.115234425774 0.0604384662265 29.0503265259 0.34219934765 0.210610966804 2.03133644183 0.00843167595163 0.00136086869779 0.26 0.02 0.02
HD_189750 2458384.795003 -62.645 0.061 4814.07 50 2.46 0.1 -0.344 0.08 4.15 0.5 0.9857 100.8 3 360.0 tres m SPC2.9 36.14219592398721 0.5754661116683394 2.4568928397989946 0.0069881819901483015 1.29320104977 0.0870101063875 0.0924256004474 11.0135208425 0.287482191918 0.298458384293 2.46478621587 0.00751515501585 0.0076366737179 3.6 1.1 0.7
HD_226754 2457677.579291 18.655 0.102 4183.55 50 1.75 0.1 -0.115 0.08 5.33 0.5 0.9781 62.5 3 240.0 tres m SPC2.9 7.40678483572143 0.18595980259156958 1.7378989177439945 0.010999984769912796 1.31332205453 0.115238622143 0.108584809777 25.498600542 0.77283785185 0.7851764704 1.74316597596 0.0113030243566 0.0117816921118 4.4 1.6 1.1


==> full_cat.csv <==
Name,SpType,[Fe/H],theta,Observed,Seasons,Teff,Log_G,E(B-V),g,r,J,kepmag,Edge_Dist,Notes,Collaborators,Interferometry?,TRES?,RA,Dec,source_id,Kepler_ID,Class,r_est,r_lo,r_hi,input_position,distance,designation,ra,dec,l,b,ecl_lon,ecl_lat,parallax,pmra,pmdec,phot_g_mean_mag,phot_bp_mean_mag,phot_rp_mean_mag,ra_error,dec_error,parallax_error,pmra_error,pmdec_error,a_g_percentile_lower,a_g_percentile_upper,a_g_val,astrometric_chi2_al,astrometric_excess_noise,astrometric_excess_noise_sig,astrometric_gof_al,astrometric_matched_observations,astrometric_n_bad_obs_al,astrometric_n_good_obs_al,astrometric_n_obs_ac,astrometric_n_obs_al,astrometric_params_solved,astrometric_primary_flag,astrometric_pseudo_colour,astrometric_pseudo_colour_error,astrometric_sigma5d_max,astrometric_weight_al,bp_g,bp_rp,dec_parallax_corr,dec_pmdec_corr,dec_pmra_corr,duplicated_source,e_bp_min_rp_percentile_lower,e_bp_min_rp_percentile_upper,e_bp_min_rp_val,flame_flags,frame_rotator_object_type,g_rp,lum_percentile_lower,lum_percentile_upper,lum_val,matched_observations,mean_varpi_factor_al,parallax_over_error,parallax_pmdec_corr,parallax_pmra_corr,phot_bp_mean_flux,phot_bp_mean_flux_error,phot_bp_mean_flux_over_error,phot_bp_n_obs,phot_bp_rp_excess_factor,phot_g_mean_flux,phot_g_mean_flux_error,phot_g_mean_flux_over_error,phot_g_n_obs,phot_proc_mode,phot_rp_mean_flux,phot_rp_mean_flux_error,phot_rp_mean_flux_over_error,phot_rp_n_obs,phot_variable_flag,pmra_pmdec_corr,priam_flags,ra_dec_corr,radial_velocity,radial_velocity_error,radius_percentile_lower,radius_percentile_upper,radius_val,random_index,ra_parallax_corr,ra_pmdec_corr,ra_pmra_corr,ref_epoch,rv_nb_transits,rv_template_fe_h,rv_template_logg,rv_template_teff,solution_id,teff_percentile_lower,teff_percentile_upper,teff_val,visibility_periods_used,other_ids,abs_gg
14_Cyg,b'B9III',0.08,0.267,unobserved,4,,,,5.334,5.394,5.365,5.49,0,"contact binary, interesting ramp at low freq",,,--,294.8603679166666,42.818272500000006,2077959092540451456,7292420,Hump & Spike,194.251074278231,187.684456735487,201.285145272043,"294.8603679166666,42.818272500000006",0.00015735472919927622,Gaia DR2 2077959092540451456,294.86048629287325,42.818403728771564,76.16126013695374,10.031073544587805,312.1857526199485,62.66388654552614,5.130571917581485,20.131409529793235,30.431793653190823,5.3699827,5.3639116,5.41885,0.15700276841491864,0.16348959674368924,0.17848867844287192,0.3339857751619853,0.33957683882055495,0.0285,0.2498,0.1018,15286.602,0.9618139367271934,412.6026889695438,97.947975,29,26,226,252,252,31,false,1.856842301709943,0.045916224001706536,0.17362256,1.0185473,-0.0060710907,-0.054938400000000165,0.24587297,-0.12195015,-0.07142982,false,0.0152,0.1397,0.0668,,0,-0.048867226,,,,37,-0.105305344,28.744522,0.038705934,-0.09419893,98853160.87289695,173353.238972041,570.2412,27,1.144551,134076683.01555383,203535.95431295686,658.7371,254,0,54604443.01876158,270571.3197935153,201.81165,26,NOT_AVAILABLE,-0.053966917,100001,-0.13458933,,,,,,165186661,-0.20992336,-0.057227593,-0.14037359,2015.5,0,,,,1635721458409799680,7420.0,9700.333,8951.333,15,Gaia DR1 2077959088236964736,-1.0718344464205538
BD+36_3564,b'K5',,,unobserved,4,,,,9.944,8.516,6.134,8.128,141,RG,,,TRES,291.8926695833333,37.117995,2051728490311183744,1575741,RG,547.117106264667,535.997662270272,558.699048472257,"291.8926695833333,37.117995",8.273941591549024e-05,Gaia DR2 2051728490311183744,291.8927082115298,37.118071792280254,69.96590264396387,9.424295746419563,304.12143800348804,57.991983859604076,1.8000448927805006,7.145821679503919,17.79354641537056,8.040623,8.78721,7.2431197,0.025991114819196522,0.034401257531550336,0.037611501816492435,0.05409691275385186,0.05747650597883894,0.224,1.8029,0.6073,282.09235,0.0,0.0,3.0255725,25,2,219,221,221,31,false,1.4818933207824483,0.00867538861033275,0.03866498,150.32924,0.74658775,1.5440902999999997,0.50038195,-0.11519566,-0.3427987,false,0.1142,0.9331,0.24,200111,0,0.797503,196.62909,209.26138,202.94524,30,0.022722635,47.858894,-0.03590406,-0.3128771,4223485.057587202,4597.67917781283,918.61237,26,1.2566354,11457697.266494371,4765.808543422341,2404.1455,235,0,10174663.773383457,12646.731789160222,804.5291,26,NOT_AVAILABLE,-0.06330115,100001,0.0830724,-78.21071301124742,0.1210221428807107,25.850368,27.608952,26.485462,992351098,0.24785315,-0.21401168,-0.23895107,2015.5,11,0.0,4.5,4250.0,1635721458409799680,4146.16,4284.87,4233.185,15,Gaia DR1 2051728486009394048,-0.6497784686068577
BD+39_3577,b'G5',,,unobserved,4,4870,2.513,0.057,8.819,8.062,6.636,8.131,217,RG,,,TRES,283.83340625,40.13883361111111,2103507894472422656,4989821,RG,311.650670508792,308.9914182984,314.355261317156,"283.83340625,40.13883361111111",1.9239117691022665e-05,Gaia DR2 2103507894472422656,283.83342916553494,40.138841563671775,70.10611122590436,16.40238012616388,293.2900560580871,62.464135090690434,3.1801058234460924,4.039455965033023,1.7943058408453174,8.089526,8.602207,7.4683795,0.02192026855402956,0.028721755748313517,0.02740393453014274,0.04748832450862115,0.059922780875226865,0.006,1.4421,0.0513,315.2837,0.0,0.0,4.086286,26,3,224,227,227,31,true,1.5470921946562735,0.007418427116895725,0.044391826,108.27293,0.512681,1.1338274999999998,0.122788176,-0.3348688,-0.034142185,false,0.0034,0.9353,0.023,200111,0,0.6211467,46.510933,47.856712,47.183823,31,0.10847517,116.04559,-0.019002048,-0.15371385,5008092.395257447,6352.800060993192,788.32837,28,1.2121162,10953068.378854213,4560.615466836758,2401.6646,244,0,8268300.2457834445,11244.514870608255,735.31854,27,NOT_AVAILABLE,-0.033720914,100001,-0.027644983,-15.134306578519674,0.13586503178173492,9.009239,9.394206,9.137387,886228013,-0.023745613,-0.017462606,-0.09639527,2015.5,17,0.0,4.5,5000.0,1635721458409799680,4935.6523,5040.0,5004.533,17,Gaia DR1 2103507890173906688,0.6211856719851312
BD+39_3882,b'F5',,,unobserved,4,6241,4.186,0.02,8.463,8.192,7.36,8.259,0,bad light curve,,,--,295.6523554166666,39.99798972222222,2076372669064227200,4850372,?,143.266948083662,142.59154490081,143.94866508398,"295.6523554166666,39.99798972222222",0.0001775599713578718,Gaia DR2 2076372669064227200,295.65231893691924,39.99781437523366,73.93156206962063,8.170565868577212,311.26924477166045,59.815348241708655,6.9512747600783795,-6.529093445942071,-40.73821359923596,8.158849,8.40947,7.793149,0.025913028889071,0.03006765068304463,0.0328119251615133,0.05527835326703316,0.05115522172678236,1.206,1.5608,1.438,442.18292,0.0,0.0,8.275456,26,3,225,228,228,31,false,1.6618744465866626,0.0075417136433189695,0.039893165,157.15994,0.25062084,0.616321000000001,0.44343317,-0.28647614,-0.16923338,false,0.6175,0.7706,0.706,200111,0,0.36569977,8.169084,8.290023,8.229553,28,0.0652853,211.85208,-0.12012288,-0.26137036,5980914.208357306,6715.943425727663,890.55457,27,1.1786759,10275589.377867738,2962.779154307024,3468.2266,238,0,6130675.371510981,5797.350442922555,1057.4961,27,NOT_AVAILABLE,0.04785329,100001,0.112573065,20.934203761905085,0.7670550073326177,2.1576006,2.4110785,2.305414,1393743014,0.11923618,-0.06779764,-0.34264567,2015.5,6,0.0,4.5,6750.0,1635721458409799680,6296.0,6655.564,6438.6665,16,Gaia DR1 2076372664758050176,2.3781189524281636
BD+42_3150,b'K0',,,unobserved,4,4716,2.329,0.063,9.111,8.257,6.743,8.35,261,not sure,,,TRES,281.25263624999997,42.64371472222222,2116742544137540608,7091342,?,545.954282342101,516.819773786676,578.502581535217,"281.25263624999997,42.64371472222222",8.422397243124703e-05,Gaia DR2 2116742544137540608,281.25257984212334,42.6436414279837,71.84130240050959,19.102430329936123,290.0903001407802,65.30002991136283,1.810260879101584,-9.667233324697618,-17.085871041024053,8.31532,8.867191,7.661614,0.0833965852206171,0.10336306252142802,0.10063208011223501,0.18946577372381954,0.1940092928840191,0.0225,1.8848,0.165,5994.6147,0.5149878123912578,94.90074661272668,63.239307,28,4,240,244,244,31,true,1.5165633481068224,0.02642615826869086,0.11096369,3.1026225,0.5518713,1.205577,0.17403364,-0.33679068,-0.18953183,false,0.026,0.9351,0.1157,200111,0,0.6537061,114.53185,130.9376,122.73473,33,0.13006999,17.988905,-0.18029507,-0.16254573,3923546.092826491,6396.341727823126,613.4047,29,1.2188874,8896477.985866254,3094.941002539606,2874.5227,257,0,6920259.0783988,7506.75476036433,921.871,29,NOT_AVAILABLE,0.124484755,100001,0.063017644,-26.962163043399457,0.17351779268387674,14.9349985,16.217289,15.697556,1183936551,-0.17725399,-0.10594467,0.0010346259,2015.5,9,0.0,4.5,4750.0,1635721458409799680,4770.6665,4971.25,4849.0,16,Gaia DR1 2116742539837981568,-0.37046138423940356
BD+42_3367,b'M0',,,unobserved,4,,,,9.468,7.756,4.983,7.271,269,RG: low freq,,,TRES,292.6715879166666,43.037706388888886,2125866188548442240,7447756,LPV,761.98189491859,746.828779128639,777.751092763516,"292.6715879166666,43.037706388888886",3.494190676802691e-05,Gaia DR2 2125866188548442240,292.6715858414645,43.03767147991811,75.61478925816363,11.557029460481917,309.0485752798862,63.435835984572435,1.2840947353311067,-0.402961672781996,-8.166714153082385,6.991751,8.036824,6.0163903,0.02134254390758943,0.02649848621637815,0.026416397602176935,0.046676701938242665,0.05880667224796282,0.4589,1.8811,0.8997,446.84952,0.0,0.0,9.12553,24,2,208,210,210,31,true,1.3845466258372259,0.007494598499021783,0.044854578,142.24968,1.045073,2.020433699999999,0.06883845,-0.21872886,0.028159127,false,0.2949,0.922,0.5073,200111,0,0.9753609,1225.3268,1312.8558,1269.0913,29,-0.044504087,48.60976,-0.10242647,-0.15788342,8429963.681689855,24072.68305136433,350.18796,25,1.3260964,30105503.896727227,18767.248159050483,1604.1512,231,0,31492838.0984552,70933.61745144456,443.9762,25,NOT_AVAILABLE,-0.20823348,100001,-0.15168877,-11.022885879945854,0.18018246710165872,71.9526,85.30636,77.28445,927953023,0.02060419,0.038310982,-0.23987795,2015.5,11,0.0,4.5,3900.0,1635721458409799680,3730.0,4061.405,3918.8035,14,Gaia DR1 2125866184249349120,-2.4179722620105766
BD+42_3393,b'K5',,,unobserved,4,,,,9.86,8.149,5.362,7.664,139,RG: low freq,,,TRES,293.95776583333327,42.36609638888889,2077747333469959168,6870455,LPV,928.952108024118,904.41632341393,954.830724423781,"293.95776583333327,42.36609638888889",5.357343779273956e-05,Gaia DR2 2077747333469959168,293.957745613167,42.36604494069387,75.44090285624088,10.410175670527533,310.4875346048029,62.478478246945,1.0485409233965675,-3.4778489097121117,-11.950441907648468,7.4138913,8.4155445,6.4632554,0.024622598759372866,0.03210595029471521,0.028965348642872993,0.050128047268467674,0.0634744869445169,,,,289.36545,0.0,0.0,4.5786514,22,0,192,192,192,31,true,1.3985246960843385,0.007485745845436782,0.047963552,99.46177,1.0016532,1.952289099999999,0.09089861,-0.48345822,-0.18863755,false,,,,200111,0,0.9506359,1159.2957,1268.0935,1213.6946,27,0.07589105,36.199837,-0.11708155,-0.23226637,5947540.680758539,11850.448644388667,501.88318,26,1.313969,20407496.31632695,10850.299838787842,1880.8232,225,0,20867276.544406135,45913.15372000614,454.4945,25,NOT_AVAILABLE,0.061498348,100001,0.17752306,21.6735068244312,0.13737236202104824,67.20721,77.04411,72.000626,1141641629,0.09726931,-0.21718661,-0.24326831,2015.5,13,0.0,4.5,3900.0,1635721458409799680,3881.36,4155.715,4015.0,15,Gaia DR1 2077747329166751360,-2.42607532294456
BD+43_3064,b'K5',,,unobserved,3,,,,10.18,8.692,6.205,8.284,0,RG,,,TRES,281.3657666666666,43.9953375,2117284053614333312,8075287,RG,641.029617229135,621.919910626924,661.328015894773,"281.3657666666666,43.9953375",0.00011090291034656078,Gaia DR2 2117284053614333312,281.3657024307495,43.995236683395596,73.2201929013917,19.476250316713145,290.92417189490845,66.61084217227871,1.5328004778440687,-10.767025657552434,-23.42257700014015,8.20331,8.981694,7.383054,0.03457549409716607,0.04034363620031347,0.04754081420412862,0.07417293136373543,0.06657433559376766,0.219,0.7937,0.436,274.62134,0.0,0.0,5.030076,20,5,171,176,176,31,true,1.4809638301699692,0.011081144865858513,0.04964275,112.84291,0.7783842,1.5986399999999996,0.58624494,-0.33267474,-0.29883933,true,0.0859,0.3421,0.1825,200111,0,0.82025623,227.53255,248.07335,237.80295,28,-0.05480187,32.24178,-0.21261169,-0.4703777,3530834.822405227,4962.642228523272,711.48285,23,1.264803,9863303.093230722,3292.6866772971753,2995.5183,218,1,8944300.638816802,16284.614733410817,549.24854,24,NOT_AVAILABLE,0.05051032,100002,-0.063289896,-14.226023912768262,0.20543940328208565,26.52519,29.446972,28.336744,1081208863,-0.032221645,-0.02821081,-0.26302144,2015.5,12,0.0,3.0,4500.0,1635721458409799680,4176.96,4401.0,4258.0,14,Gaia DR1 2117284049315538432,-0.8310804775631606
BD+43_3068,b'G0',,,unobserved,4,5506,4.394,0.011,8.754,8.254,7.181,8.308,0,not good,,,--,281.5739529166666,43.815664444444444,2117267079903573504,8006792,-,53.7738365747513,53.6508736699958,53.8973543593231,"281.5739529166666,43.815664444444444",0.00018813342346805768,Gaia DR2 2117267079903573504,281.57417508745425,43.81556598527454,73.09348679592462,19.27486861784048,291.20404362595394,66.4049395712588,18.56759061637905,37.18538151482937,-22.90694741955538,8.267944,8.628723,7.7897754,0.03534275963291273,0.03842876470745881,0.0423019075336395,0.06788758851138996,0.07390662061064586,0.008,0.292,0.143,290.89014,0.0,0.0,6.4566927,18,2,155,157,157,31,true,1.6039818960760703,0.010876165858858545,0.04902309,104.80995,0.3607788,0.8389476000000009,0.30348808,-0.1844848,-0.06958324,false,0.0045,0.144,0.058,200111,0,0.47816896,1.0631689,1.070242,1.0667055,23,-0.06801,438.93033,0.083323054,-0.35798255,4887266.545806501,8072.029800917134,605.457,20,1.1876361,9293268.546858937,4699.760090600695,1977.3921,171,0,6149754.909231502,5671.835415612552,1084.2618,18,NOT_AVAILABLE,-0.1601542,100001,-0.33179,-0.0810845688897669,0.11345557820822356,1.0228665,1.0624237,1.0424241,1582559403,-0.2602282,0.013578791,-0.12274461,2015.5,3,0.0,4.5,6000.0,1635721458409799680,5691.0,5800.0,5745.3335,14,Gaia DR1 2117267075604798080,4.6150888851424305
BD+43_3171,b'M0',,,unobserved,4,,,,10.412,8.818,5.904,8.373,332,RG: very low freq?,,,TRES,287.45698958333327,43.552323055555554,2105998150870718080,7810954,LPV,751.476917005421,735.000815376891,768.694554141662,"287.45698958333327,43.552323055555554",6.498360974615474e-05,Gaia DR2 2105998150870718080,287.45698914447445,43.552258072724186,74.45713501898182,15.21717648065769,301.11225972457345,65.11705461471962,1.3024513360286278,-0.09638374997851518,-15.150234708761115,8.178079,9.11727,7.2595487,0.024635672373460305,0.029000029167215443,0.029594374519888368,0.05319795754217267,0.05950969658288045,,,,286.7617,0.0,0.0,3.6749978,24,4,209,213,213,31,true,1.4143871042329872,0.008563454666732067,0.043635532,104.05474,0.9391918,1.8577212999999997,0.32259282,-0.1500052,0.06295347,true,,,,200111,0,0.91853,417.4657,449.1809,433.3233,25,0.07380259,44.010098,-0.015873356,-0.062539645,3116354.837979111,5831.640185883288,534.3874,23,1.3014325,10095198.798429774,5174.721625811545,1950.868,220,0,10021864.977152638,15420.658010570676,649.8987,23,NOT_AVAILABLE,0.16303603,100001,0.0830734,-17.09877440476229,0.15484229954939088,43.378147,47.713245,46.788292,1368642482,0.027207207,0.08598068,-0.18055847,2015.5,9,0.0,3.0,4500.0,1635721458409799680,3812.5,3998.47,3850.0,15,Gaia DR1 2105998146573851136,-1.2014992248732153
BD+43_3213,b'K5',,,unobserved,4,,,,10.425,8.775,5.821,8.311,127,RG: low freq,,,TRES,289.8925483333333,43.48016972222222,2102821524341578496,7747499,LPV,948.76650655514,924.29038468176,974.549008379324,"289.8925483333333,43.48016972222222",7.564494504265693e-05,Gaia DR2 2102821524341578496,289.8924896223989,43.48010721400488,75.1284091941481,13.573510949498841,305.0228476799638,64.51957043821379,1.0257192658875627,-9.906958735044824,-14.525635514034725,8.13925,9.085287,7.209542,0.022537206739376304,0.028505002910759903,0.027690488962335242,0.04884177066782587,0.053940716688156615,0.5555,1.7803,0.881,449.27112,0.0,0.0,7.9124193,27,2,239,241,241,31,false,1.4353898408023205,0.007816001426907805,0.039401583,85.58534,0.9460373,1.8757449999999993,0.2317972,-0.20255515,-0.095201924,false,0.265,0.801,0.442,200111,0,0.929708,587.09204,641.7726,614.4323,33,-0.016066007,37.042294,0.028699094,-0.153869,3209523.780437619,4692.0759540480085,684.03064,30,1.3097659,10462762.275162553,5418.779757188149,1930.8336,277,0,10494245.573362473,16952.439939428546,619.0404,30,NOT_AVAILABLE,0.009899605,100001,-0.11317488,-14.995950160997168,0.14142750819955444,47.039383,53.197517,49.031628,1033283654,-0.0037745468,-0.04391716,-0.13012552,2015.5,14,0.0,3.0,4500.0,1635721458409799680,3940.0266,4190.0,4103.9937,16,Gaia DR1 2102821520040742272,-1.746546723929816
BD+47_2825,b'K0',,,unobserved,4,,,,9.75,8.558,6.503,8.251,162,Not sure - classical?,,,--,291.0817929166666,47.41309805555555,2129162799284981760,10337574,EB,485.795395877119,478.718728562602,493.080555986296,"291.0817929166666,47.41309805555555",7.474844013865456e-05,Gaia DR2 2129162799284981760,291.08177124447565,47.4130247599545,79.17175397724124,14.453044621505219,310.356535067168,67.91993630327437,2.030123338147501,-3.4299894382599803,-17.029704160410404,8.236473,8.858223,7.529015,0.026880864267099683,0.027291888527697847,0.030192226882378593,0.056963658142669286,0.055161052710351904,0.0666,1.1735,0.2495,231.0165,0.0,0.0,0.5958327,26,4,224,228,228,31,true,1.507005051251054,0.007626864517087246,0.04255542,93.695145,0.6217499,1.3292080000000004,0.24586499,-0.24473177,-0.09496016,false,0.0332,0.834,0.135,200111,0,0.707458,111.28212,116.70557,113.99384,29,0.12931299,67.23994,-0.08097067,-0.3735693,3956087.7290304867,4655.794014165932,849.71277,27,1.2308764,9566583.71259276,2702.229942261293,3540.2551,234,0,7819194.472170415,11424.856503354265,684.402,26,NOT_AVAILABLE,0.08810184,100001,0.027789949,-30.077879743339004,0.16014808923693066,16.054802,17.459345,16.93277,220448062,0.20219323,-0.025731083,-0.34876558,2015.5,16,0.0,4.5,4750.0,1635721458409799680,4513.7,4707.0,4583.346,16,Gaia DR1 2129162794987627776,-0.19579397232665663
BD+47_2891,b'K0',,,unobserved,2,,,,10.081,8.962,6.99,8.68,,nothing,,,--,294.8728645833333,47.44689833333333,2128576003674178688,10347606,RG,262.761110578283,261.121186033665,264.421392272191,"294.8728645833333,47.44689833333333",0.0001258314417071159,Gaia DR2 2128576003674178688,294.87270940492334,47.44682890349002,80.35005377586508,12.15912841871801,316.50338704707394,66.91405347705002,3.776999249599714,-24.421463656968236,-16.178054714336678,8.6254015,9.2239065,7.9333396,0.019859815208383966,0.02446410733682774,0.023719932488418735,0.04878626061962834,0.05599150678615924,0.2287,2.4987,0.613,375.6424,0.0,0.0,5.7888565,27,2,234,236,236,31,true,1.5238896217804276,0.00646490767942688,0.047136053,211.81868,0.598505,1.2905669,0.24528736,-0.3610185,0.08769454,false,0.1469,1.1225,0.337,200111,0,0.6920619,22.045582,22.533825,22.289703,31,0.070354946,159.23314,-0.22627056,0.082415804,2824831.065141705,3797.003004819075,743.9633,31,1.2283163,6686297.545032545,1872.1671754961942,3571.4211,257,0,5388057.5663652085,7725.200017188145,697.46515,31,NOT_AVAILABLE,-0.31408948,100001,-0.06735951,-4.230151683882895,0.8074055802756306,7.018564,7.406852,7.191773,597296655,0.16294941,-0.0022271057,-0.129569,2015.5,2,0.0,4.5,4750.0,1635721458409799680,4608.245,4734.0,4676.645,16,Gaia DR1 2128575999372245632,1.5275960561213981
BD+48_2904,b'K0',,,unobserved,4,4529,2.014,0.083,9.364,8.42,6.692,8.487,0,nothing,,,TRES,292.57224833333333,48.65654388888889,2129676443013218304,11085556,RG,400.926312809394,395.619176599306,406.375153211787,"292.57224833333333,48.65654388888889",7.432568866037436e-05,Gaia DR2 2129676443013218304,292.57235027073966,48.65657535394386,80.76852758710793,14.072587420268878,314.1718172128976,68.66097120582724,2.4659137827665267,15.631611065991626,7.27584928890621,8.439092,9.072075,7.7173204,0.026518055135524445,0.03743494591632784,0.03319923303896231,0.061124023062982,0.07579819620570105,,,,311.2079,0.0,0.0,5.6858907,21,0,186,186,186,31,true,1.5108353697001806,0.009050015162879066,0.054880273,111.27371,0.6329832,1.3547545999999997,0.13499796,-0.36325932,-0.031586617,false,,,,200111,0,0.72177124,60.747726,63.336548,62.042137,25,-0.023128623,74.27623,-0.2524663,-0.15339452,3248817.475099215,4854.591668792334,669.2257,23,1.2374657,7937974.453281308,2449.4331108492165,3240.7395,207,0,6574154.056048498,8108.949260575778,810.7282,22,NOT_AVAILABLE,-0.2523097,100001,-0.17616615,4.797730073059547,0.3002449219966619,11.620991,12.509567,11.988361,1159551046,-0.11911432,-0.0010989599,-0.057122156,2015.5,7,0.0,4.5,4500.0,1635721458409799680,4580.12,4752.0,4678.6235,15,Gaia DR1 2129676438715223296,0.423769200252492
BD+48_2955,b'K2',,,unobserved,4,,,,9.757,8.344,5.937,7.961,0,RG,,,TRES,297.04024833333335,48.40020611111111,2086732572553136896,10988024,RG,589.379688373297,578.252345903884,600.935678758402,"297.04024833333335,48.40020611111111",0.00014080361034712985,Gaia DR2 2086732572553136896,297.04022262665774,48.400066345720916,81.90172360281159,11.316473132050763,320.92237662915295,67.11945964286026,1.668646346719117,-3.9768026896517235,-32.48122184850942,7.8992686,8.650331,7.101812,0.026504328219547523,0.03715201201925955,0.03238960755458666,0.05578100108856883,0.07467801646015394,0.177,1.5771,0.417,248.23727,0.0,0.0,4.113413,20,4,168,172,172,31,false,1.480011173330452,0.00907603462574096,0.05236124,84.133896,0.7510619,1.5485189999999998,0.10527712,-0.31824523,-0.055824228,false,0.0896,0.7484,0.2052,200111,0,0.79745674,262.93594,279.38156,271.15875,23,0.068032496,51.517956,-0.12421196,-0.08069932,4790965.4912893465,10524.569543795691,455.21722,20,1.2550821,13050852.530827703,5542.780204244166,2354.5679,185,0,11588925.953016568,26501.398582482787,437.2949,21,NOT_AVAILABLE,-0.06240303,100001,0.017466845,3.295644666898802,1.9882773141088825,21.47741,31.387753,30.830261,425374919,0.09518801,-0.06345555,-0.21973519,2015.5,9,0.0,3.0,4500.0,1635721458409799680,4180.73,5054.0703,4218.36,14,Gaia DR1 2086732572553136896,-0.9527072240151062
HD_174020,b'K5',,,LC:Q2 6 10 14 under,4,,,,8.749,7.187,4.893,6.753,17,RG,,,TRES,281.6170933333333,43.56082694444444,2117257184298759424,7800227,RG,433.093552355967,428.980414096679,437.284892296848,"281.6170933333333,43.56082694444444",1.0372066880805081e-05,Gaia DR2 2117257184298759424,281.6170790924472,43.56082798676571,72.85028756600923,19.16034251734559,291.15378157944644,66.14911724186759,2.280283027835875,-2.451148270203531,0.1825778325038408,6.6002703,7.479234,5.7255154,0.018855094322234152,0.021411335829279034,0.02196925701334327,0.04163577960836762,0.04430565511302448,0.1529,1.4391,0.4447,412.682,0.0,0.0,7.2877316,26,6,227,233,233,31,true,1.4400934216064905,0.005985445242169504,0.03746565,211.61618,0.87896395,1.7537186,0.1914351,-0.26833424,-0.082404874,false,0.0819,0.612,0.226,200111,0,0.8747549,498.94272,516.5018,507.72226,35,0.00082507613,103.79427,-0.22913055,-0.014989732,14088396.32448164,31480.53123293653,447.52728,28,1.2798113,43175585.05871671,13296.782719200386,3247.07,268,0,41168201.641395785,94975.3995974838,433.46173,29,NOT_AVAILABLE,-0.20332226,100001,-0.1612652,-15.397351136344238,0.15108965572074484,41.202034,46.707867,44.19903,1446967060,-0.13479878,-0.04348832,-0.11860942,2015.5,13,0.0,4.5,4000.0,1635721458409799680,4009.0166,4268.483,4121.2266,16,Gaia DR1 2117257179999914752,-1.5826382912759893
HD_174177,b'A2IV',,,unobserved,4,,,,6.568,6.508,6.276,6.575,72,not sure-  Guy?,,,--,281.74612833333333,46.31492166666666,2119115290229197568,9630812,?,223.87107169203,222.238702416163,225.527164501019,"281.74612833333333,46.31492166666666",7.174554205525298e-05,Gaia DR2 2119115290229197568,281.7461648866867,46.3148545101209,75.64256412070017,19.979667003172395,292.90553296489725,68.82205662938388,4.438266864924132,5.844908496719322,-15.60565628239257,6.4831395,6.5423408,6.4237943,0.028399539238139832,0.03858992619320786,0.03255979682221388,0.06613244072899031,0.07440758351718654,0.2776,0.866,0.6827,845.8415,0.13630528333726064,8.067233909862942,18.756409,23,4,199,203,203,31,true,1.7700105123948824,0.008550598474599038,0.053385943,40.07799,0.05920124,0.11854649999999989,0.22565691,-0.44745767,-0.17930198,false,0.1076,0.4197,0.3275,,0,0.059345245,,,,25,0.0364988,136.31126,-0.09878556,-0.0849204,33390191.987751648,64650.4322757424,516.47284,21,1.1442153,48093954.12731204,14830.37170374138,3242.9365,211,0,21639649.678207897,27564.925510412308,785.0429,16,NOT_AVAILABLE,-0.069403544,100001,0.0074532893,,,,,,395664009,-0.010851438,-0.17181851,-0.0039169746,2015.5,0,,,,1635721458409799680,8383.25,9314.0,8735.0,15,Gaia DR1 2119115285930747264,-0.2668503913833149
HD_174676,b'',,,unobserved,4,3676,1.446,0.043,9.268,7.719,5.134,7.481,0,"RG: low freq, poor quality",,,TRES,282.41514749999993,43.07346666666667,2105176094130309120,7420037,LPV,993.330643516485,967.971650079561,1020.02818533587,"282.41514749999993,43.07346666666667",7.784634074563448e-05,Gaia DR2 2105176094130309120,282.4151181280706,43.073391835450735,72.57535854527433,18.44831646782074,292.3025823364086,65.554244081043,0.9782974974565731,-4.9979318973184705,-17.41045002429741,7.4398384,8.772441,6.338046,0.02175226120640789,0.02528343268314133,0.026167973657217104,0.047551742607894486,0.04895349165450553,1.1369,2.1671,1.5597,535.1522,0.0,0.0,10.804344,26,7,227,234,234,31,true,1.328369696751391,0.006594261135243855,0.03790541,96.02759,1.3326025,2.4343950000000003,0.27713504,-0.16529773,0.019237492,false,0.5833,1.0895,0.734,200111,0,1.1017923,1750.4946,1915.5415,1833.0181,32,-0.0077404813,37.3853,-0.0655317,-0.18350148,4281331.520631006,46550.33301151052,91.97209,29,1.390139,19925577.859550215,36178.883799022115,550.7516,268,0,23417990.462194085,122207.02612641276,191.62556,29,NOT_AVAILABLE,-0.11338745,100001,-0.18860535,-37.127330023620345,0.3144634389612898,101.463036,115.07094,111.32464,1506686889,-0.017441124,0.07002066,-0.20622157,2015.5,11,0.0,3.0,4000.0,1635721458409799680,3520.75,3749.42,3579.5,16,Gaia DR1 2105176089831152000,-2.545630766711507
HD_174829,b'K0',,,unobserved,4,,,,8.583,7.304,5.099,6.967,7,RG,,,TRES,282.6293379166666,42.912145555555554,2105159257858400640,7339102,RG,354.984667838942,351.577502278833,358.457315095619,"282.6293379166666,42.912145555555554",9.886509551491446e-05,Gaia DR2 2105159257858400640,282.6293725122248,42.91224111866114,72.47356069512854,18.24535655547499,292.5911064100821,65.36406440440355,2.7884378885277594,5.841124771196487,22.16631040236421,6.9280105,7.5869527,6.1958346,0.02339472543585267,0.02617080249764717,0.027090622784008065,0.048507173315140546,0.04945390468587154,,,,193.48093,0.0,0.0,0.7808168,21,2,184,186,186,31,true,1.5028938307216604,0.00676523534834368,0.038142424,158.56215,0.6589422,1.3911181,0.19999646,-0.34629443,0.026637265,false,,,,200111,0,0.7321758,199.73029,206.28287,203.00658,27,-0.10882353,102.93,-0.12021817,-0.1901956,12757752.954791622,15803.994309306056,807.24866,24,1.2357713,31925821.227027524,7471.633188831814,4272.9375,218,0,26695260.741602406,81358.22419667272,328.12,25,NOT_AVAILABLE,-0.09585663,100001,-0.22589777,9.695534789749603,0.17774332370970733,21.307068,23.774393,22.778057,1575377161,-0.23221417,0.1106281,0.01332706,2015.5,13,0.0,4.5,4500.0,1635721458409799680,4468.37,4720.0,4565.05,15,Gaia DR1 2105159253559358720,-0.8230374791242214
HD_175132,b'B9IIIpSi',1.4,,181022,4,,,,6.19,6.263,6.315,6.362,434,sharp peaks,,,--,283.03020749999996,41.383244166666664,2104376989694932608,6020867,a2cvn,333.277296742273,327.620809937238,339.128911434264,"283.03020749999996,41.383244166666664",1.636322228169332e-05,Gaia DR2 2104376989694932608,283.0301864252041,41.383239957217015,71.08260041148134,17.42504603201471,292.53512439256775,63.80664355695334,2.972932034579964,-3.695485437456263,-1.000444806746164,6.242306,6.229954,6.292994,0.044052482061672824,0.04704871075894987,0.051394418860562556,0.09959331661052075,0.09088631985301289,0.1129,0.415,0.2413,1382.0035,0.21417083938736342,20.23131941865595,27.39367,24,5,197,202,202,31,true,1.7677760347005185,0.012191841852956582,0.060486313,18.432787,-0.012352467,-0.06303999999999998,0.2528418,-0.28830376,-0.01244381,false,0.0813,0.2091,0.1217,,0,-0.05068779,,,,32,-0.006495973,57.845425,-0.05178108,0.12569018,44521900.825800054,80732.46339319945,551.47455,25,1.1481466,60037666.1455612,48802.46883414348,1230.2178,245,0,24410145.169531696,77005.64619947488,316.99164,25,NOT_AVAILABLE,0.056197163,100001,-0.105915286,,,,,,770926626,-0.30513063,-0.012857967,-0.20971902,2015.5,0,,,,1635721458409799680,6927.0,9641.25,8429.0,16,Gaia DR1 2104376985395728000,-1.3717226499801383
HD_175466,b'K2',,,unobserved,4,,,,8.277,6.628,3.858,6.165,113,RG: low freq,,,--,283.3688629166666,42.902613055555555,2104983267278926336,7340766,LPV,397.768583985094,391.155241009599,404.60524595333,"283.3688629166666,42.902613055555555",0.00011545443906307955,Gaia DR2 2104983267278926336,283.36901958416325,42.90260041894265,72.66498041561199,17.735016646129353,293.8526630294693,65.23863937324548,2.4861144556838175,26.641132763922077,-2.9966827562139944,5.9186597,6.8944087,4.9889827,0.031023763198866246,0.054844423974199086,0.04216993969724987,0.06601758330456864,0.09023343609986124,0.7442,2.3618,1.2247,1239.5383,0.177772816050032,14.82664274024899,25.226679,24,10,202,212,212,31,true,1.4077123358923114,0.010706205921131225,0.06263534,26.48232,0.975749,1.9054259999999994,0.14956288,-0.52416533,0.13313529,false,0.3219,1.0756,0.565,200111,0,0.929677,824.47766,865.7905,845.1341,37,0.0053182053,58.95466,0.05655421,-0.3177314,24143029.792490188,82568.28898816767,292.40076,23,1.3014566,80887677.34198956,88599.98560000063,912.9536,298,1,81128766.96281306,151320.0387018215,536.14026,31,NOT_AVAILABLE,-0.10664873,100002,-0.20627981,-14.617607906108177,0.1458427465386488,51.575558,63.550533,59.520508,1246823812,-0.012236815,0.22188452,-0.064456776,2015.5,9,0.0,4.5,3900.0,1635721458409799680,3903.895,4333.4697,4033.8933,13,Gaia DR1 2104983262980218368,-2.0794926964471
HD_175740,b'G8III',-0.1,1.035,unobserved,4,,,,6.486,5.462,4.08,5.212,0,RG: suppressed l=1,"Tim W, Guy, Cleo",Yes,TRES,283.71740624999995,41.60272027777778,2104485016711846656,6265087,RG,81.4820221791748,80.9011996865216,82.0710941761192,"283.71740624999995,41.60272027777778",1.2838448064014493e-05,Gaia DR2 2104485016711846656,283.71739473102826,41.602710757624294,71.4923869942412,17.02513595743053,293.781794973918,63.913772864725594,12.244833540188248,-2.0592122135317004,-2.234456162507609,5.152375,5.713495,4.5422215,0.0746271862594925,0.08187324395302796,0.08743913230075259,0.1583566628482975,0.16373111684533725,0.016,2.0547,0.1235,3682.1746,0.4560450882099821,80.4190493959865,49.041233,29,37,226,263,263,31,true,1.580862759186532,0.023309707278737626,0.092102446,4.486746,0.56111956,1.1712734999999999,0.198553,-0.107369274,-0.20784989,false,0.0077,0.7833,0.07,200111,0,0.6101537,49.455006,50.352146,49.903576,39,-0.053503007,140.03838,-0.13507766,-0.1976373,71640289.11442596,86329.88058459002,829.8435,23,1.1845609,163831077.08958966,333712.70794782834,490.93448,258,0,122427599.54842605,319766.1634627304,382.86603,26,NOT_AVAILABLE,-0.120763004,100001,-0.118837826,-9.51921435700056,0.1333296836813992,9.44429,10.5195265,10.166877,926242814,-0.101663046,-0.15956675,0.0605436,2015.5,10,0.0,3.0,4750.0,1635721458409799680,4730.0,4992.0,4811.3335,16,,0.5970660071983884
HD_175841,b'A2',-0.2,,LC:Q11-12 14-16 SC:Q3 under,4,7898,3.506,0.046,6.805,6.912,6.491,6.885,224,Classical: gDor?,,,--,283.8569025,40.17715388888889,2103508478587989504,4989900,GD/DS Hybrid,241.036857182009,238.939575069891,243.17061439885,"283.8569025,40.17715388888889",8.832688977706312e-06,Gaia DR2 2103508478587989504,283.8569085302235,40.17716142468002,70.15015247486618,16.40004983235194,293.3451464804437,62.49793609183138,4.120286142562485,1.0439774690814803,1.69037262363303,6.797499,6.875001,6.703146,0.02956104571780359,0.038586374813688436,0.03613670676058932,0.06570671370989077,0.07827130745226728,0.1566,0.802,0.5045,901.7739,0.13893257607464865,8.67956497782395,19.662357,24,3,203,206,206,31,true,1.70348738918014,0.009465190973635563,0.053805456,36.972,0.077501774,0.17185499999999987,0.23716918,-0.41862273,-0.021311907,false,0.085,0.4251,0.257,,0,0.0943532,,,,34,0.1786779,114.01942,-0.14507297,-0.12883198,24578468.3077034,34417.06142794862,714.13617,26,1.1473554,36003660.40087137,12618.180082306957,2853.3164,249,0,16730525.119209351,19985.759440841808,837.1223,22,NOT_AVAILABLE,-0.0673563,100001,0.033372693,,,,,,382726143,0.10609071,-0.015432599,-0.30461693,2015.5,0,,,,1635721458409799680,8207.0,8730.0,8459.333,16,Gaia DR1 2103508474289455744,-0.11291828023719308
HD_175884,b'K0',,,unobserved,4,,,,7.878,6.56,4.655,6.21,153,RG: period spacing?,Tim W,Yes,TRES,283.89887208333334,42.060274166666666,2104876786449045504,6584587,RG,238.859931683634,237.414734265016,240.322514135349,"283.89887208333334,42.060274166666666",0.00020047672113300818,Gaia DR2 2104876786449045504,283.8989586393001,42.06046406463718,71.98975802050664,17.066596298139963,294.31250729120853,64.33113519832722,4.157817462428139,14.90787703373072,44.068178499137886,6.144104,6.837637,5.389761,0.02036930751336745,0.023544447140963966,0.025291339615037073,0.04480716757339521,0.04192632885819682,0.142,1.2283,0.4347,692.43146,0.059576602305484824,1.712750604873751,14.24069,29,16,237,253,253,31,true,1.4800695333126554,0.006714491500426858,0.033721577,138.93704,0.69353294,1.447876,0.40908605,-0.2806706,-0.03335996,false,0.084,0.8101,0.204,200111,0,0.75434303,204.70078,208.98758,206.84418,35,0.020222291,164.39688,-0.16275798,-0.15163799,25439030.133816645,64137.582110623516,396.6322,27,1.2404879,65721091.72483976,22219.773832534138,2957.775,255,0,56087189.66654328,101282.49292412009,553.76984,28,NOT_AVAILABLE,-0.020876346,100001,-0.00964616,-39.04672063676426,0.7701123327503049,24.555866,26.528755,25.453356,1555552007,0.070302606,0.017759286,-0.17739923,2015.5,15,0.0,4.5,4500.0,1635721458409799680,4249.9,4417.3267,4338.75,17,Gaia DR1 2104876782149717760,-0.7466125187756374
HD_176209,b'A0',,,unobserved,4,8494,3.527,0.063,7.312,7.478,7.195,7.437,0,not sure,,,TRES,284.2626883333333,45.85595055555556,2107207888539182464,9327530,?,282.175747324215,279.490230309779,284.912433887595,"284.2626883333333,45.85595055555556",8.30742834464927e-05,Gaia DR2 2107207888539182464,284.2626947595344,45.856033509189636,75.80653579341221,18.181696413774198,297.2011260154151,67.9529316162195,3.515426778428256,0.9736261399642627,19.244597005841843,7.3647585,7.4112263,7.320233,0.03065147223122031,0.030630671556350447,0.03379063261538445,0.0688159829252224,0.06844517478948609,0.5099,0.78,0.6773,887.85486,0.12919160266138055,6.456768651907285,18.561285,26,4,228,232,232,31,true,1.761221650874021,0.009838414985999164,0.052076586,34.90653,0.04646778,0.09099330000000005,0.24869989,-0.11747735,-0.1414511,false,0.2259,0.389,0.319,,0,0.044525623,,,,30,0.013903615,104.035545,-0.20991121,-0.25790998,14999082.117526617,20684.463292011467,725.1376,26,1.1463062,21352208.955565143,5902.582012489047,3617.4353,251,0,9477086.878153156,41847.48525707042,226.4673,24,NOT_AVAILABLE,0.24003835,100001,0.1302313,,,,,,379731673,0.03753606,-0.07793067,0.113959976,2015.5,0,,,,1635721458409799680,8880.0,9345.0,9116.0,15,Gaia DR1 2107207884239570176,0.11216008040468406
HD_176582,b'B5V',,,LC:Q12-13 under,4,,,,6.248,6.393,6.748,6.51,171,sharp peaks with envelope,,,--,284.80121625,39.21732166666667,2100218568000743680,4136285,a2cvn,298.632765424639,294.843324577633,302.519093265595,"284.80121625,39.21732166666667",3.4293121406106573e-06,Gaia DR2 2100218568000743680,284.8012125965503,39.217319730607784,69.51402220783339,15.363314214919232,294.4288847415634,61.407250310300455,3.320496999101518,-0.6789876072170037,-0.48070340067873546,6.383207,6.3177905,6.5498567,0.035075622039094256,0.04241820820053693,0.042702886439170286,0.07823624537059397,0.08672538297162,0.0199,0.1121,0.04,1705.327,0.20321842873424048,19.304817236038165,30.641842,27,1,233,234,234,31,true,1.8115937902314208,0.010414517087368126,0.055710334,19.611832,-0.065416336,-0.23206620000000022,0.08605,-0.22927117,0.01109613,false,0.0097,0.0668,0.021,,0,-0.16664982,,,,30,0.016429942,77.75814,0.0018082808,-0.05407996,41061905.11409287,111018.54688848727,369.86526,26,1.144104,52730699.70857431,42835.00188294099,1231.0189,249,1,19267499.164029595,51990.08762251721,370.5995,27,NOT_AVAILABLE,-0.079234906,100002,-0.18989089,,,,,,552752058,-0.1445875,0.028597184,-0.114867695,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,16,Gaia DR1 2100218563702665856,-0.9924802798796213
HD_176626,b'A2V',,,unobserved,4,,,,6.849,6.851,6.726,6.933,67,two peaks,,,--,284.7739745833333,43.72101861111111,2105841848421613568,7943968,RM,224.787633814365,223.050887710516,226.551148077782,"284.7739745833333,43.72101861111111",6.551919145108812e-05,Gaia DR2 2105841848421613568,284.773986958228,43.72108351702955,73.85182254069281,17.077447451776866,296.71269377406713,65.79587289687716,4.420104361070122,2.023299812608799,15.059863375712332,6.84066,6.868415,6.8337407,0.0316019871551553,0.03372935994389623,0.03437441902130199,0.06964686200912037,0.0709545875136649,0.3596,0.6816,0.5365,821.7076,0.12528858601681492,5.799258963085915,18.574883,22,4,191,195,195,31,true,1.7670917234932808,0.00900962737228995,0.050169203,41.254757,0.027754784,0.034674299999999825,0.05757339,-0.29276624,-0.07860587,false,0.1667,0.338,0.2643,,0,0.006919384,,,,37,-0.07324276,128.58702,-0.13001111,-0.09145743,24728015.16163507,33457.49400203058,739.08746,26,1.143408,34600487.45928648,12779.284008889954,2707.5452,239,0,14834458.65057945,32807.37286252406,452.16843,24,NOT_AVAILABLE,-0.117925406,100001,-0.09789222,,,,,,9623942,0.083551876,-0.083256155,-0.08964095,2015.5,0,,,,1635721458409799680,9125.0,9500.0,9300.0,15,,0.08179792089534477
HD_176894,b'F0',,,unobserved,4,,,,8.055,7.704,6.947,7.7,0,Classical Pulsator: red at low freq? Guy?,,,--,285.13307875,41.68424611111111,2104067683330612992,6267965,GD,82.8018088195065,82.5913361732959,83.0133377777867,"285.13307875,41.68424611111111",7.974802430863998e-05,Gaia DR2 2104067683330612992,285.1331768796137,41.684277559804265,71.98231641424871,16.073582956223948,296.16142132891656,63.75550025845635,12.04817790942885,17.016736988378426,7.241709568044541,7.6103888,7.827916,7.2983947,0.025136515871174197,0.0281740548798597,0.030545880578072494,0.05446877718717456,0.05514857825600042,0.1994,0.875,0.5487,493.99002,0.0,0.0,10.297929,24,1,212,213,213,31,true,1.6783044677376937,0.008238609685862909,0.041118592,80.02989,0.21752739,0.5295212999999999,0.3487564,-0.2241186,-0.20316033,false,0.087,0.4297,0.2727,200111,0,0.31199408,4.51968,4.556428,4.538054,30,-0.117444724,394.4289,-0.2655775,-0.1088939,10218540.903369725,14782.70931022207,691.2495,24,1.1678962,17029063.64594929,4808.565457990806,3541.402,237,0,9669636.035344832,16571.047277947244,583.52594,26,NOT_AVAILABLE,-0.13741104,100001,-0.0036727013,,,1.4978517,1.6561514,1.5900985,1376726635,0.17946309,-0.22247846,0.05560192,2015.5,0,,,,1635721458409799680,6546.267,6883.5,6680.85,14,Gaia DR1 2104067679031766144,3.0201896793757195
HD_177697,b'K5',,,unobserved,4,,,,9.382,7.756,4.014,7.3,16,RG: probably,,Yes,--,286.00694208333334,40.11621916666667,2100727362705844608,4994443,RG,472.043328346678,466.781734547713,477.422720830381,"286.00694208333334,40.11621916666667",0.00014573858046005667,Gaia DR2 2100727362705844608,286.00681757967044,40.11610882972915,70.74599825502517,14.858924438043452,296.76356791557356,62.07620902396658,2.089835001188665,-22.162852538624076,-25.67113484050588,6.7638826,8.023894,5.6862783,0.019391262531384255,0.025685571467439425,0.023695462677030064,0.041774833067581285,0.04958195184319665,,,,582.9986,0.0,0.0,12.108598,27,5,225,230,230,31,true,1.338366681694223,0.0060093380442893885,0.039579637,174.12752,1.2600117,2.3376157000000006,0.22559775,-0.4224179,0.0049834927,false,,,,200111,0,1.0776043,621.4624,646.55774,634.0101,40,0.04653676,88.19558,0.0028193803,-0.1578824,8530953.44092676,36565.14959348341,233.30832,29,1.3791022,37135842.33645511,29583.73064147683,1255.2792,264,0,42683169.686955296,105692.8352969222,403.84164,29,NOT_AVAILABLE,-0.054890446,100001,-0.13702993,-2.4374991653368863,0.1724716502192196,55.524837,60.278923,57.638363,735200590,0.019400436,0.057485998,-0.3008583,2015.5,13,0.0,4.5,3700.0,1635721458409799680,3730.505,3886.93,3815.0,17,Gaia DR1 2100727362705844608,-1.6060267194229576
HD_177781,b'G5',,,unobserved,4,5054,2.729,0.046,8.323,7.662,6.352,7.744,385,Classical Pulsator,,,--,286.0990808333333,38.107598611111115,2099949359449611648,2970780,GD/DS Hybrid,296.193741808344,293.656653503418,298.774255299723,"286.0990808333333,38.107598611111115",7.448531091007002e-05,Gaia DR2 2099949359449611648,286.09906674943636,38.10767226742006,68.87249326754261,13.99469858727111,295.9614977273533,60.10421644932987,3.347582295936114,-2.574117189666124,17.078519144218106,7.700899,8.152514,7.1280317,0.02174903184773171,0.03228319925224566,0.02894587302520986,0.04826826736627523,0.0610022331715448,,,,370.32697,0.0,0.0,6.213085,25,1,220,221,221,31,true,1.575328323285317,0.007249935324723504,0.04548558,75.98221,0.45161533,1.0244822999999998,0.2248651,-0.4474392,-0.029226601,false,,,,200111,0,0.5728674,57.756832,59.400974,58.578903,32,0.13622993,115.64973,-0.05822366,-0.13100244,7577911.141912092,8475.772372748886,894.0673,27,1.2057377,15667028.461723804,3475.464841740591,4507.8945,253,1,11312415.377017884,15916.136773689772,710.75134,28,NOT_AVAILABLE,-0.021562029,100002,-0.06948619,-25.43342581878933,0.9428333523199846,8.92958,9.514819,9.379533,307357452,-0.060802776,0.013838475,-0.22237505,2015.5,15,0.0,4.5,5000.0,1635721458409799680,5176.8,5343.75,5214.0,16,Gaia DR1 2099949355150104576,0.3430196090000397
HD_178090,b'K5',,,LC:Q1 3 10 under,4,,,,8.903,7.23,4.365,6.758,6,Rotation?,,,--,286.35584583333326,42.177657777777775,2105455919840116096,6675338,LPV,582.95183538351,574.678903594535,591.46203018359,"286.35584583333326,42.177657777777775",3.619504121755497e-05,Gaia DR2 2105455919840116096,286.35587162634124,42.1776270414298,72.81819844817005,15.422769471219512,298.4396365509834,64.01072961739403,1.686868670129664,4.382486871651015,-7.167962501309662,6.5490265,7.5079527,5.6160665,0.019554839266082223,0.02676462568441649,0.024502940929212562,0.04201903644352314,0.057118352552354645,0.5654,1.8206,1.05,398.2348,0.0,0.0,7.7752824,25,4,205,209,209,31,true,1.403434478764737,0.005756476154777754,0.044413432,220.22342,0.9589262,1.8918862,0.026163159,-0.38687646,-0.12352865,false,0.2775,0.9441,0.526,200111,0,0.93296003,1060.8099,1115.2936,1088.0518,33,0.24083704,68.84352,0.0858022,-0.27071002,13720636.782968089,53372.94470525238,257.071,25,1.3091546,45262206.75109168,40825.86223001726,1108.665,259,0,45534588.24406412,165964.63245846107,274.3632,25,NOT_AVAILABLE,-0.08622038,100001,-0.08685454,20.80072594851561,0.24744960627002713,64.951355,73.9292,70.700584,719478129,0.03146208,-0.111883886,0.04917982,2015.5,10,0.0,4.5,3900.0,1635721458409799680,3855.5,4113.34,3942.55,16,Gaia DR1 2105455915539943936,-2.2791368699248444
HD_178797,b'K0',,,unobserved,4,,,,8.983,7.663,5.353,7.312,401,RG: clear as day!,,,TRES,286.9324595833333,47.03579833333333,2130641367544915584,10064283,RG,406.086139572573,401.350925199425,410.932374059907,"286.9324595833333,47.03579833333333",3.7620458114054906e-05,Gaia DR2 2130641367544915584,286.9325102101583,47.035813325147295,77.65793080485864,16.893688523326006,302.8760674247864,68.5510304877471,2.4340412919083168,7.948836376034864,3.427702889279435,7.2491374,7.958235,6.479952,0.030337229922913926,0.027873013465309283,0.02882912060327378,0.0668006934691248,0.04685388144086884,0.1435,1.8325,0.3753,205.5191,0.0,0.0,0.8603232,22,0,194,194,194,31,true,1.478827485659122,0.006575456088381382,0.049446903,117.30177,0.7090974,1.4782830000000002,0.40872452,-0.5373677,-0.10323645,false,0.068,1.0035,0.1765,200111,0,0.76918554,206.4774,214.58278,210.53009,29,0.05481807,84.429955,-0.27460435,-0.19204299,9062778.195280584,19586.3557634299,462.70874,24,1.2467251,23751519.080602173,7512.17271991312,3161.7375,228,1,20548834.998202037,37589.942098137464,546.6578,21,NOT_AVAILABLE,-0.035359163,100002,-0.060213774,6.052459166204525,0.14657432943144433,23.233435,26.127703,24.787903,498957820,-0.112576924,0.026673082,-0.4781357,2015.5,13,0.0,4.5,4250.0,1635721458409799680,4301.3447,4561.4,4416.06,14,Gaia DR1 2130641363245494784,-0.7939534325785367
HD_178910,b'K2',,,unobserved,4,4518,1.975,0.065,8.793,7.781,6.115,7.864,423,RG: 'happy with that',,,TRES,287.0202274999999,49.08184916666667,2131298291383139712,11288450,RG,291.298882360162,288.925166346537,293.711217429108,"287.0202274999999,49.08184916666667",9.696383271489698e-05,Gaia DR2 2131298291383139712,287.02008002837033,49.081857661655555,79.67183439628934,17.593984596668385,304.97704062534405,70.46148873564194,3.4042749239208763,-22.841632797297216,1.9048951170686168,7.8481197,8.4768,7.131031,0.02487760448335512,0.04108559737387109,0.02798834566831913,0.05787041214257364,0.07317956927837285,0.1714,1.9901,0.481,280.10645,0.0,0.0,3.223615,24,2,213,215,215,31,true,1.4932954550010393,0.007290300307697727,0.06313013,66.036125,0.6286802,1.3457690000000007,0.34608814,-0.74878794,0.32596815,false,0.0677,0.8968,0.185,200111,0,0.7170887,56.069973,57.604893,56.837433,34,0.053452313,121.631874,-0.19755125,-0.06329341,5621279.576526087,8405.367299641483,668.77264,29,1.2355273,13680385.186799688,4129.88993699797,3312.5303,264,0,11281208.718390537,23171.919891600377,486.84827,28,NOT_AVAILABLE,-0.37129173,100001,-0.33968398,-14.667007433200915,0.13268140798471761,11.078907,12.26142,11.668836,673960657,-0.09765615,0.32948884,-0.26514128,2015.5,13,0.0,4.5,4500.0,1635721458409799680,4526.0,4761.42,4639.5,13,Gaia DR1 2131298287083377664,0.5264256082338843
HD_179394,b'B8',,,unobserved,1,,,,7.413,7.478,7.603,7.575,,RG: but very underobserved,,,TRES,287.61096625,42.601352222222225,2102561730358498048,7105221,-,476.193959555662,464.602439343349,488.367686706766,"287.61096625,42.601352222222225",1.0987771125607824e-05,Gaia DR2 2102561730358498048,287.61097774787703,42.601359229538986,73.59939892474466,14.737290142181612,300.7428444522018,64.17268071762915,2.0728502155263127,1.8973960958314875,1.6055095175113032,7.475068,7.4545007,7.5543737,0.04002961138473175,0.049024981414086025,0.05196671461582839,0.09211115816051915,0.08971747505611496,0.177,0.4315,0.297,844.5613,0.15499974443414724,8.144915642320235,19.466532,21,5,178,183,183,31,true,1.7792171380547774,0.012963396400987651,0.05634093,26.2586,-0.020567417,-0.09987300000000054,0.43316236,-0.32754177,-0.00025769745,false,0.0879,0.2145,0.1492,,0,-0.07930565,,,,26,-0.026897376,39.888035,-0.1626134,0.1783957,14413020.767479176,22057.046762670016,653.44293,18,1.1432022,19289416.05027686,7632.841774261259,2527.1604,191,0,7638682.49925182,16540.290621451164,461.82275,20,NOT_AVAILABLE,-0.024574917,100001,-0.037464038,,,,,,1300566345,-0.19399837,-0.04655744,-0.23095247,2015.5,0,,,,1635721458409799680,7853.0,9434.5,8712.0,15,,-0.9138514107382321
HD_179395,b'B9',,,unobserved,4,,,,7.126,7.094,6.928,7.168,246,Classical Pulsator,,,--,287.64148666666665,42.02222111111111,2102450954560072320,6593264,a2cvn,233.911972241126,232.235328523945,235.612563577197,"287.64148666666665,42.02222111111111",3.651828139321842e-05,Gaia DR2 2102450954560072320,287.64153545016046,42.02222560647992,73.06019084322809,14.484975058739604,300.43201091686205,63.60947864025698,4.2464926550921405,8.353432357677066,1.0138134765535691,7.0700407,7.1106205,7.0434613,0.02327911470362467,0.03397948623536639,0.03062967630953807,0.05169803143942161,0.06263700980877364,,,,709.0795,0.05535499093833807,1.196271555452472,15.55701,24,1,211,212,212,31,true,1.786742745253127,0.006853929856782398,0.04541395,85.97955,0.040579796,0.06715919999999986,0.32199597,-0.2964266,-0.09173154,true,,,,,0,0.02657938,,,,29,0.053381827,138.63982,-0.05732835,-0.12709406,19783682.0184478,21237.945179308528,931.52527,24,1.1428498,28011093.952598374,10770.776344382593,2600.657,235,0,12228789.757574884,16252.696358689775,752.4161,24,NOT_AVAILABLE,-0.15432467,100001,-0.23329218,,,,,,887890935,-0.25396577,-0.019157812,-0.065126024,2015.5,0,,,,1635721458409799680,8380.0,9192.0,8895.0,16,Gaia DR1 2102450950261212032,0.22477844633702393
HD_179396,b'K2',,,unobserved,4,4662,2.316,0.059,8.778,7.923,6.37,8.001,369,RG,,,TRES,287.6950591666667,38.9054625,2099631394432060416,3838362,RG,321.174916790274,318.563427233251,323.828800199415,"287.6950591666667,38.9054625",5.979790755154959e-05,Gaia DR2 2099631394432060416,287.6950651057629,38.90540288096303,70.14529612885293,13.178920671610857,298.7929564574128,60.58795801710185,3.0849088846067296,1.0103190004278888,-13.891824084936754,7.9701843,8.541191,7.297687,0.020307593128002063,0.024717329913619124,0.025329307596911682,0.045145376113464426,0.0496082161107624,0.016,1.4091,0.13,547.8622,0.0,0.0,9.338209,31,1,274,275,275,31,false,1.5270784103670971,0.006756000722991391,0.03769111,59.96619,0.5710068,1.2435039999999997,0.09006168,-0.25507006,-0.07691442,false,0.0069,0.4948,0.062,200111,0,0.6724973,57.695103,59.330433,58.512768,32,0.024046922,121.792076,-0.11469904,-0.14268489,5297594.68502717,7993.566029135492,662.73236,26,1.2247623,12225666.168624077,2786.386858978924,4387.641,275,0,9675940.448166471,19701.620559699393,491.12408,26,NOT_AVAILABLE,-0.05518318,100001,-0.046064477,22.956995505730223,0.23881700933452235,10.127568,11.436212,10.963854,277749899,-0.02350112,-0.0573186,-0.1135015,2015.5,21,0.0,4.5,4500.0,1635721458409799680,4720.6074,5016.3335,4821.2246,17,Gaia DR1 2099631390133687680,0.43647619861284603
HD_179959,b'K0',,,unobserved,4,,,,7.555,6.53,5.062,6.28,91,RG: numax 11-12,,,TRES,288.06545916666664,47.37498027777778,2130848621187317632,10265370,RG,499.205444274563,492.176512928057,506.434340126648,"288.06545916666664,47.37498027777778",1.5331101808983552e-05,Gaia DR2 2130848621187317632,288.0654736221487,47.37499207667571,78.28945067683391,16.30955525740366,305.17226740152813,68.61933239876993,1.9747458344515296,2.2256872386142876,2.7092008529301568,6.2575774,6.7994742,5.631656,0.0220445852824087,0.03701360952827604,0.02838574617355648,0.04482838589423964,0.07912215204566637,,,,454.36096,0.0,0.0,10.673795,22,9,177,186,186,31,true,1.5297914569688225,0.007762048722495334,0.06069749,271.14822,0.5418968,1.1678181999999993,-0.029505476,-0.6508359,0.03782336,false,,,,200111,0,0.62592125,658.62555,690.3089,674.4672,28,0.043560922,69.56822,0.33977124,-0.17128259,26349081.688476156,67986.54346253,387.5632,21,1.2033035,59199138.11717026,18362.013550932643,3224.0002,209,0,44885447.4637732,152507.5464719129,294.31625,24,NOT_AVAILABLE,0.04126474,100001,0.07006951,-29.408893631822394,2.17492154824451,34.90417,36.784073,35.77049,857095379,0.15046707,0.09743136,-0.23192678,2015.5,13,0.0,4.5,5000.0,1635721458409799680,4849.943,4978.8364,4918.1763,11,Gaia DR1 2130848621187317632,-2.2338191653180273
HD_180312,b'K0II',,,unobserved,4,,,,9.065,8.119,6.343,7.97,98,RG: peaks everywhere,,,TRES,288.60606291666664,39.652273888888885,2099729349754501888,4551179,RG,290.486055666498,288.098875738611,292.912408859424,"288.60606291666664,39.652273888888885",0.00016874510607434154,Gaia DR2 2099729349754501888,288.60598559239736,39.65211599474624,71.14313460602143,12.84792254413854,300.583642245506,61.13063658003781,3.413901156320905,-13.894078078785626,-36.712517048712996,7.8340764,8.359556,7.197397,0.02216870391714519,0.026668290164224184,0.0283066556846991,0.05042738599646105,0.060438227233937075,0.008,1.2448,0.0243,311.77484,0.0,1.8740720218937298e-15,3.597297,26,1,232,233,233,31,true,1.5379791788553963,0.006790560335696389,0.043539733,71.436935,0.5254798,1.162159,0.085379384,-0.091333225,-0.09639857,false,0.0032,0.7941,0.012,200111,0,0.6366792,51.336346,52.747997,52.04217,28,0.057297226,120.60419,-0.19387376,-0.18369895,6262285.987232904,10766.762727446836,581.6313,23,1.217635,13858484.445669675,3293.3616785477875,4208.006,243,0,10612290.686163926,22853.615449393565,464.35938,23,NOT_AVAILABLE,-0.032749254,100001,-0.015247553,-22.428556502136377,0.17801210234645587,9.422028,10.005601,9.678022,771364002,0.1085823,-0.099784166,-0.114983924,2015.5,15,0.0,3.5,5500.0,1635721458409799680,4901.1,5050.6,4983.3555,16,Gaia DR1 2099729349746400512,0.5184499520385542
HD_180475,b'K2',,,unobserved,4,,,,9.371,8.024,5.692,7.664,86,RG: good,,,TRES,288.55248124999997,49.767625555555554,2132690273103943296,11656042,RG,546.076644215781,538.307586276731,554.069089764765,"288.55248124999997,49.767625555555554",8.837811512519354e-05,Gaia DR2 2132690273103943296,288.55253134529363,49.76770779776982,80.72625523104587,16.92321167207531,308.52548088340126,70.73509490574561,1.8027431481196372,7.458412143243901,19.079744638430903,7.5950294,8.31176,6.8231416,0.024044900107499205,0.031285282426325,0.0262240469464899,0.05280794514242779,0.07337250166063204,0.0549,0.5377,0.1823,281.3262,0.0,0.0,4.4094396,23,5,189,194,194,31,true,1.4805847299585337,0.009045195400627787,0.056253262,82.93192,0.7167306,1.4886184,0.064856365,-0.5050717,-0.016056398,false,0.0329,0.2755,0.091,200111,0,0.7718878,279.4098,293.41327,286.41153,32,0.057393126,68.7439,-0.01708071,-0.047470067,6544122.209126039,13912.981840778351,470.36087,25,1.2462084,17271676.349741675,4707.025152645173,3669.34,244,0,14979985.790787727,44831.33262078382,334.141,25,NOT_AVAILABLE,-0.1293672,100001,-0.016881615,-46.29068291755023,0.14135111795069363,27.430805,30.481604,29.674612,1680232855,-0.024541227,-0.04987738,-0.28182048,2015.5,16,0.0,4.5,4250.0,1635721458409799680,4300.8574,4533.7197,4358.9453,15,Gaia DR1 2132690268804260608,-1.0912386104462701
HD_180658,b'K0',,,unobserved,4,,,,9.262,8.196,6.249,7.932,6,RG: epic clump star. Blend with other RGB?,,,TRES,288.88758666666666,41.592909444444444,2102227135227203968,6195870,RG,282.247439144449,279.97867548071,284.552605788656,"288.88758666666666,41.592909444444444",9.951975914829236e-05,Gaia DR2 2102227135227203968,288.887543116935,41.59281540521301,73.04648847310091,13.461851293723,302.15175109623954,62.939448766568,3.5143791042084054,-7.621699601333992,-21.845780956325015,7.870914,8.451421,7.1950655,0.02348809051990934,0.028649020338962255,0.02849094390073685,0.04890935258164662,0.05602081028047258,0.024,0.1861,0.1142,235.86296,0.0,0.0,1.1025875,25,1,218,219,219,31,true,1.5346666737704142,0.007331552074746061,0.041709084,79.04932,0.5805068,1.2563554999999997,0.18479003,-0.4154327,-0.08468817,false,0.0119,0.0944,0.051,200111,0,0.6758485,50.316093,51.66536,50.990726,31,0.14509934,123.350746,0.021364601,-0.2934405,5754224.968662272,7300.914682042936,788.15125,27,1.2234336,13396173.449473182,3102.82803616073,4317.4077,250,0,10635104.246434344,12912.893876112696,823.60345,26,NOT_AVAILABLE,0.03225382,100001,0.039667964,2.769753459185738,0.14664671862913736,10.3731,11.038244,10.711252,816976006,0.13183144,-0.024275322,-0.27291492,2015.5,15,0.0,4.5,4750.0,1635721458409799680,4642.47,4789.0,4712.8,17,Gaia DR1 2102227130928339328,0.6177639488835318
HD_180682,b'K0',-0.43,,LC:Q0 3 7 under,4,,,,8.284,6.967,4.673,6.617,5,RG: low freq,,,TRES,288.9320608333333,40.359920833333334,2101317839111655424,5177450,LPV,295.79886797478,293.345837626005,298.292525739803,"288.9320608333333,40.359920833333334",0.00036170514346742195,Gaia DR2 2101317839111655424,288.93166791068694,40.35971788566075,71.90946340870984,12.917667014774953,301.48263826748916,61.745625369761775,3.352069605941855,-69.59517955921334,-47.17359556385979,6.5322237,7.247552,5.761182,0.02196950387082223,0.02437187973754975,0.02805407426398266,0.04736740293058671,0.044454422429981294,0.1037,0.6019,0.312,254.81363,0.0,9.986370755062617e-16,2.6039684,24,2,204,206,206,31,false,1.4772384308067337,0.007400975410869276,0.037160203,230.10182,0.7153282,1.48637,0.38331947,-0.25474998,-0.11226658,false,0.0392,0.26,0.1328,200111,0,0.77104187,219.43529,225.5464,222.49084,26,0.12186252,119.486015,-0.14485416,-0.32445765,17439515.474118635,33888.5997575703,514.61304,24,1.246022,45968137.172209315,13134.562312245675,3499.7844,223,0,39837791.454627074,151345.14029079434,263.2248,22,NOT_AVAILABLE,0.19151609,100001,0.13169566,30.713597685267683,0.14940988952106687,25.548046,26.672354,26.387482,429540652,0.16676593,-0.004189701,-0.1470398,2015.5,14,0.0,4.5,4250.0,1635721458409799680,4316.42,4410.375,4339.6567,15,Gaia DR1 2101317869174688384,-0.8227588380736863
HD_181022,b'K5',,,unobserved,4,,,,8.498,6.931,3.755,6.496,0,RG: low freq,Tim W,Yes,TRES,289.28789041666664,39.028625,2099498216086406784,3946721,LPV,317.698730870293,315.039066486667,320.402870323602,"289.28789041666664,39.028625",0.0001538418256566418,Gaia DR2 2099498216086406784,289.2880356544893,39.02872958382168,70.7926709560498,12.10646447483233,301.28769396427725,60.38996244008784,3.119010382059975,26.17520368562011,24.256594437226084,6.2475405,7.206479,5.3149495,0.02165271591855199,0.024023998191520405,0.026370318394054463,0.049258800642506546,0.04823797329538823,,,,687.224,0.0,0.7111175607786039,14.014815,28,10,240,250,250,31,false,1.426650811672815,0.005599931371524628,0.03759684,262.3987,0.9589386,1.8915294999999999,0.368414,-0.1948093,-0.1967363,false,,,,200111,0,0.93259096,414.1562,426.08264,420.11942,36,-0.021918457,118.27731,-0.17327411,-0.25202087,18111886.143694382,53168.57546228565,340.6502,25,1.3088095,59748914.48569246,38873.861078748254,1536.9946,292,0,60088061.67754269,100549.74941225999,597.59534,28,NOT_AVAILABLE,-0.026712058,100001,0.08968166,-80.32712308118533,0.18236288607514037,40.662598,46.013268,43.932365,335360066,0.15802854,-0.112084754,-0.3704263,2015.5,11,0.0,4.5,3800.0,1635721458409799680,3852.3699,4098.0,3942.55,15,Gaia DR1 2099498211786059904,-1.2625368996451867
HD_181069,b'K1III',,,LC:Q1 10 13 14 17 under,4,,,,7.695,6.565,4.482,6.279,8,"RG: second clump, rotational splitting",,,TRES,289.33324583333336,39.12108138888889,2101000011531700480,4049174,RG,144.177549392428,143.56274973472,144.797542935112,"289.33324583333336,39.12108138888889",8.91927734895375e-05,Gaia DR2 2101000011531700480,289.33329633019184,39.12100126039447,70.8933559853168,12.114038930245595,301.40615822161493,60.46952992592467,6.907125806829135,9.038521046284231,-18.653282303701086,6.264174,6.834929,5.598176,0.020596362456365182,0.031243873155772164,0.029478688487588195,0.04302451629802548,0.05450459902796149,0.008,0.3247,0.032,350.85443,0.0,0.0,6.5763407,23,4,197,201,201,31,true,1.5366993915846,0.007472198945165719,0.040189754,290.86465,0.570755,1.2367530000000002,0.24506228,-0.37015644,-0.19968492,false,0.0029,0.1593,0.0125,200111,0,0.665998,56.041298,56.818558,56.429928,28,0.020850837,234.30913,0.048084352,-0.3934157,25502558.624926765,32163.635062566245,792.9004,23,1.2201396,58840536.38280153,14953.323119716022,3934.9473,227,0,46291108.524218224,95680.61875127778,483.80862,23,NOT_AVAILABLE,-0.034592588,100001,0.038934436,9.731148171364566,0.13095609980654438,10.225491,11.099273,10.840687,922201249,0.28079218,-0.08031222,-0.23639248,2015.5,10,0.0,4.5,4750.0,1635721458409799680,4748.5,4947.2246,4804.8,14,Gaia DR1 2101000007233223040,0.4696858025929602
HD_181097,b'K0',,,unobserved,4,,,,9.527,8.255,6.034,7.92,139,"RG: beautiful, mixed-mode structure",,,TRES,289.3722191666667,39.2446125,2101003000830222336,4149233,RG,434.267249403452,428.267969616553,440.433899190629,"289.3722191666667,39.2446125",6.525364091751532e-05,Gaia DR2 2101003000830222336,289.3722831695781,39.24465493975361,71.02093334537082,12.1394511727773,301.5326553937155,60.580567856839274,2.274432993269235,11.468234045814565,9.80957400739096,7.8478937,8.525323,7.0915236,0.02387238640004408,0.03339515591939787,0.032005626110732294,0.04968710566519987,0.055537894945220136,0.0297,1.1734,0.2745,306.90988,0.0,0.0,4.360151,24,3,211,214,214,31,true,1.4897759794001322,0.008681513068237112,0.0411724,74.820595,0.6774292,1.4337993999999998,0.29668927,-0.45502034,-0.13258858,false,0.0139,0.5383,0.134,200111,0,0.75637007,131.29128,137.21758,134.25443,29,-0.048031095,71.06354,-0.07315046,-0.30706057,5375589.596164119,7846.392210791092,685.10333,26,1.2478669,13683233.05883184,4181.091181318257,3272.6465,225,1,11699264.118415413,16527.830223177803,707.8524,23,NOT_AVAILABLE,0.027393619,100002,0.048067167,-5.9140227966876076,0.1325699462147857,18.517532,20.526278,19.087437,11891396,0.15434249,-0.048965055,-0.18599476,2015.5,14,0.0,4.5,4500.0,1635721458409799680,4336.64,4565.8003,4497.122,14,Gaia DR1 2101002996530454400,-0.3408916897344607
HD_181328,b'M1',,,unobserved,4,,,,9.094,7.594,4.099,7.182,187,RG: low freq,,,TRES,289.38829499999997,51.346514722222224,2133256109274840448,12456737,LPV,353.925935306857,350.647729802761,357.264899606114,"289.38829499999997,51.346514722222224",0.0001263939427628466,Gaia DR2 2133256109274840448,289.3881678590678,51.346613053099965,82.46424330582369,17.031054934907903,312.04400610497913,71.96403264101659,2.7968289030172255,-18.50188510670724,22.779723808592486,6.6139154,7.870458,5.536329,0.021555819459319715,0.02870744109240268,0.026212869315285277,0.04856313746287219,0.051392425546217244,,,,522.68207,0.0,0.0,12.219788,21,3,184,187,187,31,true,1.3619972576254904,0.007329623794298471,0.03918618,202.64351,1.2565427,2.334129,0.3517733,-0.30504057,0.047325723,false,,,,200111,0,1.0775867,405.9081,418.92197,412.41504,29,0.042713616,106.696785,-0.12420785,-0.038056847,9825891.397786774,50124.48017909084,196.02979,25,1.3798188,42636353.699019045,38249.68838081494,1114.6849,230,0,49004550.66014593,151115.51706651176,324.28537,26,NOT_AVAILABLE,-0.036483075,100001,0.03257682,-75.3916147000637,0.1838709877571115,44.52854,49.076096,47.015354,102293389,0.13489094,0.033361573,-0.0937683,2015.5,10,0.0,4.5,3700.0,1635721458409799680,3713.0,3897.99,3793.5,16,Gaia DR1 2133256104975574784,-1.1306465421499041
HD_181521,b'A0',,,unobserved,4,,,,6.901,6.866,6.738,6.939,9,Classical Pulsator,,,--,289.7421333333333,40.36046805555556,2101352439367659904,5180075,GD/DS Hybrid,217.765899686565,214.475251456511,221.157235056987,"289.7421333333333,40.36046805555556",4.834455027870547e-05,Gaia DR2 2101352439367659904,289.7421750517987,40.36050447896313,72.17774398476782,12.358295480562902,302.7330672319022,61.57501938064905,4.5649897521441485,7.322731846053531,8.442215732574557,6.8521805,6.8925157,6.8340125,0.054916188332109005,0.06590814891822691,0.06989968353162176,0.11188554982915042,0.11647095144155738,,,,1316.223,0.22911734244285165,19.68423606183317,26.899574,21,3,182,185,185,31,true,1.7601231658708825,0.01618788971866052,0.073572874,15.479747,0.04033518,0.058503199999999644,0.27771857,-0.47214317,-0.21532689,false,,,,,0,0.018167973,,,,31,0.14987142,65.30773,-0.079078324,-0.5064923,24185157.849588096,31037.681983906547,779.2192,25,1.1396396,34235300.98343122,12719.275856519327,2691.6077,234,0,14830747.082977165,27412.79068870434,541.01556,24,NOT_AVAILABLE,0.089371815,100001,0.15651193,,,,,,478336801,0.45775372,-0.10820701,-0.49558738,2015.5,0,,,,1635721458409799680,8189.6665,9288.0,8948.0,14,,0.1622311306473927
HD_181596,b'K5III',,,unobserved,4,,,,9.14,7.508,4.923,7.05,255,RG: blended EB in some quarters,,,TRES,289.6255033333333,50.22761611111111,2133045380999412608,11910615,RG,591.134369761579,583.284687937228,599.194312367056,"289.6255033333333,50.22761611111111",3.1501972163962276e-05,Gaia DR2 2133045380999412608,289.625461887052,50.22759910115684,81.44566238952451,16.462426420706368,311.00627626564284,70.88444750973386,1.6630469409432178,-6.190623961295405,-3.963868621135614,6.862713,7.792116,5.9510903,0.020592690853401322,0.02241421818755252,0.022589972019691148,0.04360561331201544,0.0427680514118884,0.568,1.2777,0.8562,358.08853,0.0,0.0,5.710199,25,3,222,225,225,31,false,1.4324895569676772,0.006142213459998866,0.037300754,167.50438,0.9294033,1.8410257000000003,0.31583926,-0.29452077,-0.22182332,false,0.2356,0.7737,0.3715,200111,0,0.9116225,756.36206,793.7539,775.058,39,-0.02683104,73.61881,-0.25153506,-0.2529731,10561093.275364023,15987.768808789533,660.5733,29,1.2979327,33904794.36868977,12121.992504701282,2796.9656,279,0,33445050.563104246,57824.98674432418,578.38403,31,NOT_AVAILABLE,0.09945147,100001,0.17165782,-32.679620850478,0.2075489742783213,54.167496,58.290756,56.07831,1482660688,0.19625843,-0.18282591,-0.3335893,2015.5,12,0.0,4.5,4000.0,1635721458409799680,3988.9631,4138.0,4066.89,16,Gaia DR1 2133045376701631744,-1.9957180542631159
HD_181597,b'K1III',,,unobserved,4,,,,7.443,6.323,4.466,6.04,0,RG: Beautiful,Tim W,Yes,TRES,289.65780083333334,49.56945416666667,2132637359106746880,11555267,RG,135.781052264769,135.436014792611,136.127820881179,"289.65780083333334,49.56945416666667",0.00021321644379784557,Gaia DR2 2132637359106746880,289.65794320520115,49.56964635438381,80.82280617383076,16.18667158957375,310.2679809947662,70.27363622862438,7.3358842226758085,21.43321973317679,44.60496637654717,5.985134,6.5867677,5.3035626,0.018192438430126703,0.020050739067914804,0.018621918507222928,0.03885182472188151,0.03991736222202502,0.0719,1.5981,0.244,562.2174,0.0,0.0,10.698431,31,25,248,273,273,31,true,1.5243357668598914,0.005216751817435487,0.03884521,356.5976,0.60163355,1.2832051,0.24080406,-0.43779373,0.23998907,false,0.0339,0.8411,0.0972,200111,0,0.6815715,66.688545,67.3438,67.016174,39,-0.025184019,393.93814,-0.043297917,-0.11465526,32051487.872203484,69906.56804512948,458.49036,27,1.2193525,76083861.67892632,41038.80228268017,1853.9493,303,1,60721558.797108956,86512.96567160015,701.8781,31,NOT_AVAILABLE,-0.24524914,100002,-0.31588563,-13.369804375238928,0.1701281273304971,11.873439,12.578242,12.41651,1033199707,-0.009646336,0.28123456,-0.34842396,2015.5,13,0.0,4.5,4750.0,1635721458409799680,4656.5176,4792.73,4686.7466,15,Gaia DR1 2132637354808756480,0.32093814994564607
HD_181681,b'K4III',,,unobserved,4,,,,8.928,7.315,4.122,6.864,57,RG,,,TRES,289.9076658333333,40.26716222222222,2101161742821561728,5092997,RG,584.966313660447,576.098054563905,594.106813939259,"289.9076658333333,40.26716222222222",1.2836474008011058e-05,Gaia DR2 2101161742821561728,289.9076600791584,40.26715016000133,72.14654588946586,12.204320732136381,302.9314617810229,61.44978718768379,1.6810750138500692,-1.0857630924064874,-2.8346372715314345,6.6958766,7.5991716,5.800926,0.01971353628006408,0.024476098334176986,0.026109851689828656,0.04046470411873791,0.047164826492634294,,,,455.22232,0.0,0.0,8.538587,26,3,228,231,231,31,false,1.4081646429308405,0.0068359157220138625,0.035210554,188.9573,0.90329504,1.7982456000000004,0.3895284,-0.1411568,-0.04382846,false,,,,200111,0,0.8949504,858.33954,904.4244,881.38196,31,-0.04607764,64.384705,0.14267227,-0.12556711,12614980.403055297,24948.422760527053,505.6424,25,1.2904819,39536266.732215606,14106.766642458602,2802.6455,255,0,38405858.410562746,80510.800092394,477.0274,26,NOT_AVAILABLE,0.071508884,100001,0.01656442,-19.99659948956485,0.1333488685393608,55.857727,61.85871,59.636112,233110804,0.16728246,0.037614938,-0.17640886,2015.5,15,0.0,4.5,3900.0,1635721458409799680,3998.6826,4208.0,4072.5151,14,Gaia DR1 2101161738522715648,-2.1397776858586237
HD_181778,b'K0',,,unobserved,4,,,,9.051,7.854,5.824,7.545,189,RG,,,TRES,289.9592341666666,43.55627277777778,2102822898727875968,7816792,RG,374.452233962941,371.094560763604,377.870117890828,"289.9592341666666,43.55627277777778",2.0436456424365553e-05,Gaia DR2 2102822898727875968,289.9592242016088,43.55629189573889,75.22041060902058,13.561364733625872,305.1856256999674,64.57659999990527,2.641912391969401,-1.7037615980996388,4.417455783481335,7.513725,8.128205,6.8131933,0.019392460868732246,0.02232116141067558,0.02397846206693503,0.04143008597998388,0.04441872347984021,0.05,0.364,0.137,344.32178,0.0,0.0,3.3449273,30,3,266,269,269,31,false,1.5036603747249389,0.006092760298674759,0.034196556,90.48909,0.6144805,1.3150116999999995,0.32547775,-0.23109122,-0.08486038,false,0.0269,0.4294,0.072,200111,0,0.7005315,126.64727,130.70337,128.67532,34,0.034186713,110.17856,-0.0015177176,-0.22746791,7749491.434463097,11544.77144561066,671.2555,32,1.2284565,18614713.728512976,3858.871697091955,4823.8745,292,0,15117874.729024993,17699.111435209594,854.1601,32,NOT_AVAILABLE,-0.014381621,100001,-0.096589796,-22.516534599861398,0.14001738562607233,15.817502,18.234575,17.602808,947698888,-0.016510133,0.0013051222,-0.07787315,2015.5,17,0.0,3.0,5000.0,1635721458409799680,4552.525,4888.0,4633.5,16,Gaia DR1 2102822894430272512,-0.35325712954495714
HD_181878,b'G5',-0.33,,LC:Q14-17 under,4,,,,7.587,6.807,5.292,6.698,6,"RG: nice power spectrum. period spacing suggests AGB, so post common envelope system",,,TRES,290.1129429166666,39.92619722222222,2101141023898417920,4830109,RG,259.549719692486,257.751261247595,261.372998433288,"290.1129429166666,39.92619722222222",5.61451936757761e-05,Gaia DR2 2101141023898417920,290.1130123737107,39.92617946949319,71.9007156938205,11.91597604560026,303.0440376087996,61.078293496602456,3.824151606450647,12.316531920142026,-4.135902613711771,6.5869,7.028534,6.025388,0.018428323456233242,0.026618289497845407,0.0266786415714381,0.039111347139489334,0.0437163092249407,,,,456.90906,0.0,0.0,8.18023,29,11,238,249,249,31,false,1.6006598511883814,0.006833635900363341,0.034086112,209.64871,0.4416337,1.0031459999999992,0.4781362,-0.3501081,-0.17024443,false,,,,200111,0,0.5615125,122.543434,125.43305,123.98824,36,0.03661255,143.34132,-0.10283763,-0.20869507,21337408.68219228,33513.285406282186,636.68506,27,1.2026927,43710542.90382721,8285.239595528168,5275.7124,277,0,31232941.87928408,90211.8344552552,346.2178,24,NOT_AVAILABLE,0.038348977,100001,0.06418774,9.980180872876225,0.1304438680010819,13.058355,13.648082,13.307011,88387083,0.015618195,-0.08509398,-0.15127993,2015.5,14,-0.25,2.5,5250.0,1635721458409799680,5213.575,5330.0,5279.967,15,Gaia DR1 2101141019600526592,-0.48420282093713674
HD_181880,b'K',-0.12,,unobserved,4,,,,9.725,8.351,6.063,7.982,287,RG: high freq problems?,,,TRES,290.13435666666663,38.42539027777777,2052869611580098688,3337423,RG,541.178579092782,531.438114124268,551.276110691129,"290.13435666666663,38.42539027777777",5.406296074744502e-05,Gaia DR2 2052869611580098688,290.13442218900644,38.42540724518487,70.52742328630343,11.250601616291164,302.2363110375103,59.63155109571303,1.8197577194225782,11.8638407018643,3.900228454970532,7.940268,8.657027,7.159309,0.02629959760653159,0.035285046615695995,0.03359903677354814,0.05628000330626252,0.06509519580310023,0.052,1.7505,0.3602,333.1849,0.0,0.0,5.3254576,24,0,211,211,211,31,true,1.4741537948846895,0.007582433832702239,0.04715925,68.78922,0.7167592,1.497717999999999,0.39550313,-0.4948972,0.034820843,false,0.0069,1.0368,0.1835,200111,0,0.7809591,193.0,204.32382,198.66191,25,0.12860832,54.161007,-0.17817427,-0.051296465,4761506.844344216,7844.900147557588,606.9557,21,1.2534748,12567216.597129388,5026.536045642552,2500.1743,215,1,10991183.174327161,22243.972530394898,494.11963,20,NOT_AVAILABLE,-0.06973413,100002,-0.0045319023,0.33151589550115546,0.14353473712440817,22.612673,25.290033,24.000324,1046376553,-0.042694453,0.050020866,-0.3420328,2015.5,15,0.0,4.5,4250.0,1635721458409799680,4309.0376,4557.0,4423.3003,14,Gaia DR1 2052869607279738496,-0.7264349902015166
HD_182354,b'K0',,,unobserved,4,,,,7.708,6.599,4.674,6.32,0,RG: clump star with mixed modes,,,TRES,290.6704408333333,37.5812225,2051085757046109184,2156801,RG,228.947406103003,227.244443422525,230.675623635301,"290.6704408333333,37.5812225",7.443960454472348e-05,Gaia DR2 2051085757046109184,290.67036290851667,37.581264064717644,69.94397564897423,10.50051868729509,302.5839188727152,58.704632061780735,4.339256290401698,-14.395049749339252,9.635216199808996,6.2906675,6.872608,5.6192226,0.02222358084590822,0.030301619994066716,0.032482770074911405,0.04813202099915747,0.05195199447915633,,,,333.05316,0.0,0.0,6.2814975,23,7,190,197,197,31,true,1.5308647362906125,0.006914258666849357,0.037744362,275.22482,0.58194065,1.2533854,0.32248336,-0.3850082,-0.18881765,false,,,,200111,0,0.6714449,142.24934,145.61311,143.93123,27,0.1185416,133.5864,-0.019172687,-0.4209617,24632695.942760266,37927.94295560998,649.4604,22,1.2196537,57422123.48007267,14638.957068382053,3922.5557,209,0,45402410.20787687,73942.10431898337,614.0265,20,NOT_AVAILABLE,0.023808626,100001,0.00056029356,-37.12012279408952,0.16153102742646328,17.619316,18.527441,18.0913,1074346734,-0.15630816,-0.06362692,-0.05303267,2015.5,10,0.0,4.5,4750.0,1635721458409799680,4644.697,4762.89,4700.35,14,Gaia DR1 2051085752744936064,-0.5080111374069434
HD_182531,b'K5',,,unobserved,4,,,,9.634,8.308,5.988,7.955,316,RG: 'amazing',,,TRES,290.7018925,48.88527555555555,2129553606948677120,11188366,RG,599.332387901574,590.427573357294,608.504939514096,"290.7018925,48.88527555555555",6.313979944000652e-05,Gaia DR2 2129553606948677120,290.7019680865087,48.885236617004836,80.45302114014781,15.288581061854805,311.29224151901235,69.37446653294026,1.6400061910933086,11.526170508561247,-9.087292535852114,7.8590217,8.579185,7.0769963,0.02227217264158632,0.024471363922892675,0.024969032102629928,0.05108322901624691,0.051397868782595765,0.1019,1.084,0.3713,346.03424,0.0,0.0,4.6370344,27,0,237,237,237,31,true,1.4825860320722515,0.00681920141519279,0.03902833,72.62471,0.72016287,1.5021887000000005,0.2341838,-0.15476818,-0.045194812,false,0.0386,0.3335,0.1507,200111,0,0.78202534,263.07407,277.14493,270.1095,30,0.071495,65.68161,-0.04177676,-0.05216033,5115422.758331684,6799.992408555047,752.2689,29,1.2531481,13543711.152013274,4441.901061967171,3049.0798,258,0,11856852.427068956,14607.630337084553,811.68896,26,NOT_AVAILABLE,-0.02845428,100001,-0.0705993,-5.895594013799597,0.9391523723380799,26.963823,30.016733,28.68524,1063295886,-0.054367226,-0.023003783,0.087821476,2015.5,15,0.0,4.5,4250.0,1635721458409799680,4271.0,4506.3047,4369.0,17,Gaia DR1 2129553602648224384,-1.0293170379473588
HD_182692,b'K0',,,unobserved,4,4711,2.419,0.041,8.054,7.166,5.684,7.31,0,RG: clump star. Second clump?,,,TRES,290.8780120833333,48.06964555555556,2129216847153832576,10728753,RG,226.570783763558,225.319657760105,227.835631399241,"290.8780120833333,48.06964555555556",9.615831705795843e-05,Gaia DR2 2129216847153832576,290.87788968197236,48.06959499365616,79.73123305278219,14.849139889153804,310.6960312478746,68.57876696121997,4.384864768008933,-18.997318942832834,-11.791479601989867,7.247128,7.8153687,6.5887756,0.021545699723264342,0.02320695772058182,0.024322008524251936,0.04845641123887161,0.044468192363460994,0.0053,0.2747,0.0205,291.37692,0.0,0.0,2.9853303,27,2,228,230,230,31,true,1.5308379865871655,0.0062793337427418505,0.03695166,118.79671,0.56824064,1.2265930999999997,0.3545388,-0.24631809,-0.008708301,false,0.0029,0.1195,0.0087,200111,0,0.6583524,56.324265,57.414207,56.869236,34,0.08017031,180.28383,-0.09304297,-0.05853612,10337318.50011492,13881.623530187679,744.67645,28,1.2156237,23795516.538921177,4874.925368921451,4881.2065,270,0,18589076.27953254,47220.29171409495,393.6671,27,NOT_AVAILABLE,-0.008549008,100001,0.034888864,-8.491759933349085,0.1841074263306789,10.525595,11.53495,10.952443,1568455812,0.18323556,-0.004403924,-0.21535912,2015.5,13,0.0,4.5,4750.0,1635721458409799680,4667.0,4885.65,4789.5,17,Gaia DR1 2129216842857222144,0.4711084650444759
HD_182694,b'G7IIIa',-0.01,0.771,LC:Q2 under,4,,,,6.76,5.86,4.437,5.722,137,RG,Tim W,Yes,TRES,290.9854195833333,43.38816722222222,2126062687590513408,7680115,RG,133.050386252205,132.342616816959,133.765630523913,"290.9854195833333,43.38816722222222",0.00013569539415898878,Gaia DR2 2126062687590513408,290.98550746572874,43.38804749579175,75.38756753153905,12.81536720436449,306.6912271485165,64.17769651026336,7.487345315775855,14.805610611185559,-27.867540912875537,5.598205,6.088229,5.0272975,0.03394790278724416,0.03725307951271302,0.03989128603499463,0.07730282217965018,0.08495840445258639,,,,1021.4725,0.19475376178794507,16.30381636316658,20.551226,32,36,241,277,277,31,true,1.5640647156504235,0.00983906022559338,0.05897272,23.731316,0.4900241,1.0609314999999997,0.13448846,-0.030317647,-0.22346547,false,,,,200111,0,0.5709076,82.839134,84.15052,83.49483,39,0.12084554,187.69376,-0.2659494,-0.15356204,50729858.30632462,74697.33440202689,679.1388,27,1.187624,108658626.56872779,103515.37876616507,1049.6858,299,0,78315729.99876736,353336.2276405853,221.64648,28,NOT_AVAILABLE,-0.23489477,100001,-0.1743295,-1.4654951955456612,0.14465616522801672,11.16458,12.118626,11.894689,11519770,0.17433818,-0.26041958,0.23245274,2015.5,15,0.0,3.0,5000.0,1635721458409799680,5012.04,5221.7974,5059.0,16,Gaia DR1 2126062687590513408,-0.02187569834375669
HD_182737,b'A0',,,unobserved,4,6731,3.982,0.027,7.834,7.815,6.831,7.82,357,Sinusoidal low freq: rotation?,,,--,291.1276249999999,37.187774722222215,2051765044774262656,1572070,RM,460.34784261519,453.809096679281,467.074300079154,"291.1276249999999,37.187774722222215",3.985354442997797e-05,Gaia DR2 2051765044774262656,291.1276111431663,37.18773642807554,69.75013588658706,10.00003912547995,303.0484061072093,58.22729327426921,2.144015170350733,-2.584183624244032,-8.915080143027636,7.757723,7.9128013,7.4913588,0.026241406961007813,0.029700772962025734,0.031054261642359842,0.05648967336872144,0.05433820747973934,0.9117,1.2724,1.161,596.40247,0.0,1.918372467636195e-15,12.593439,25,2,221,223,223,31,true,1.6901185934554737,0.008399642160101225,0.041518964,67.39062,0.15507841,0.4214424999999995,0.22185406,-0.40185106,-0.09588643,true,0.4354,0.6435,0.582,200111,0,0.2663641,125.6079,131.51605,128.56198,27,-0.04806455,69.04093,-0.18104415,-0.20470637,9450062.541970013,31739.290275378207,297.7402,25,1.1800522,14868160.245749438,17934.600776515592,829.021,236,0,8095142.129664148,51690.82455438239,156.60695,24,NOT_AVAILABLE,0.054798383,100001,0.111991316,,,6.167785,6.751928,6.492135,1246085612,0.05124078,-0.063168526,-0.33212456,2015.5,0,,,,1635721458409799680,7479.81,7826.0,7628.0,16,Gaia DR1 2051765044774262656,-0.5577075610226849
HD_183124,b'G8II',,,LC:Q2 4 6 8 10 12 14 16 under,4,,,,7.704,6.688,5.136,6.441,37,RG: clump star,,,TRES,291.4859508333333,44.930729444444445,2126627291112264192,8752618,RG,160.658224300939,159.850128141858,161.474385501526,"291.4859508333333,44.930729444444445",0.00037728254315950977,Gaia DR2 2126627291112264192,291.4856891685073,44.930400773024715,76.9755382914421,13.151874051117284,308.7162080307938,65.50701502636694,6.195681345691844,-43.09179740867427,-76.37292607242983,6.3954253,6.9353576,5.7595534,0.02637746291664683,0.03490412371915254,0.031228622704443355,0.06354512409076929,0.06637865167232186,0.01,1.805,0.105,949.6108,0.13982070296265814,8.05933922220447,19.732111,28,19,227,246,246,31,true,1.5286174441223477,0.008321965759461534,0.048755806,39.14997,0.53993225,1.1758042,0.17383453,-0.43642807,-0.0021749015,false,0.0056,0.7621,0.055,200111,0,0.6358719,60.306736,61.276134,60.791435,36,0.114070065,198.39752,0.035901945,0.038220048,23249422.18382767,33565.83580909908,692.65137,29,1.2110906,52140614.69611758,11500.152389424558,4533.9062,259,0,39897587.217567414,73163.19119557936,545.32324,28,NOT_AVAILABLE,0.08918613,100001,0.005778909,14.131538781864876,0.1831209993700871,10.627152,11.083038,10.870417,1649684576,-0.1303442,-0.0019751769,-0.14609559,2015.5,14,0.0,4.5,5000.0,1635721458409799680,4841.25,4944.0,4888.367,16,Gaia DR1 2126627286810626816,0.365910487254129
HD_183203,b'K5',,,unobserved,4,,,,9.018,7.386,4.315,6.928,164,RG: low freq,,,TRES,291.45652583333333,50.85173805555556,2136136967178617216,12208512,LPV,476.858101330648,471.053869592521,482.804527568708,"291.45652583333333,50.85173805555556",0.00010826151389012083,Gaia DR2 2136136967178617216,291.45652518199444,50.85162979482262,82.52246501953687,15.642243266422158,315.04076674041744,70.95180683742824,2.068506712123994,-0.15369464695136248,-25.203278736456706,6.5295672,7.6406817,5.5250063,0.02166813801574719,0.03306326959904161,0.0256399896102611,0.048526918735325726,0.0673668851824037,,,,638.8976,0.0,0.5000717618193812,14.139855,24,4,207,211,211,31,true,1.3500340288771495,0.007381820343090383,0.053589374,207.46089,1.1111145,2.1156753999999998,-0.12170803,-0.6156446,0.04252461,false,,,,200111,0,1.004561,733.1402,764.6081,748.87415,36,-0.05668627,80.67502,0.24112065,-0.12508892,12141785.126253957,38397.250180071576,316.21497,27,1.3380878,46080730.417812034,29984.44429476019,1536.8212,270,0,49518277.48281422,115916.54800037913,427.18903,28,NOT_AVAILABLE,-0.016180355,100001,-0.117762506,-44.51699313108103,0.17525007675957133,57.127937,63.47148,59.384453,1465810271,-0.19722706,0.045275204,-0.1835531,2015.5,13,0.0,4.5,3800.0,1635721458409799680,3790.0,3994.8848,3918.25,15,Gaia DR1 2136136962881301120,-1.8623786262574251
HD_183362,b'B3Ve',,,unobserved,4,,,,6.171,6.285,6.253,6.394,90,no idea what's going on,,,--,291.90165125,37.94119555555555,2051905889641367296,2715115,GD/Hump & Spike,571.068575235021,553.906220097299,589.308112346743,"291.90165125,37.94119555555555",1.9245411751790517e-05,Gaia DR2 2051905889641367296,291.90165087729207,37.94117631238854,70.71335368801672,9.79094673301218,304.57885077342587,58.77942755173967,1.7247855809263437,-0.07005292835999866,-4.478006393335867,6.2077436,6.188424,6.229165,0.04256469023341773,0.06216055770897325,0.05379352620336491,0.09606771514245098,0.1357020300967823,0.039,0.3426,0.18,1048.4271,0.1922413927292239,14.831845012288957,23.321205,20,6,168,174,174,31,false,1.8105699116025007,0.01475444832179896,0.088441186,22.4368,-0.019319534,-0.040740999999999694,0.13052526,-0.57644135,0.18008953,false,0.019,0.173,0.0792,,0,-0.021421432,,,,26,0.015393132,32.06307,-0.07148376,0.012422582,46257877.81025607,160822.3614702966,287.63336,24,1.1640296,61979599.29654896,77408.99551272114,800.67694,218,0,25888207.16474961,107392.57280052574,241.06143,24,NOT_AVAILABLE,-0.3705904,100001,-0.19537531,,,,,,546920424,0.13578577,0.12031591,-0.31258354,2015.5,0,,,,1635721458409799680,7420.0,9770.0,9522.75,13,,-2.5756977123146774
HD_183383,b'B9',,,unobserved,4,,,,7.6,7.567,7.357,7.64,379,"bad light curve - RR Lyr and EB signatures, is it a blend or real?",,,--,291.85175499999997,42.229309444444446,2101750806176118272,6777469,?,357.074434926379,351.740177685135,362.569989732715,"291.85175499999997,42.229309444444446",0.00012228267773172044,Gaia DR2 2101750806176118272,291.85182045954156,42.229197178305746,74.60193653611316,11.73948617629226,307.19193533079624,62.87500210134374,2.772609707284464,11.19533580892605,-26.120810771069316,7.5365596,7.578606,7.4974947,0.03343068687488452,0.03823081405790397,0.04213723086765905,0.07411504277293901,0.07088308966556683,0.163,0.7725,0.5745,796.96765,0.12627837363893507,5.632438626906622,17.52427,24,6,207,213,213,31,true,1.7819485218241127,0.010093001850188323,0.048482787,33.95177,0.042046547,0.08111129999999989,0.4440793,-0.13539384,0.05435199,true,0.082,0.3811,0.2535,,0,0.039064884,,,,30,-0.10625295,65.79952,-0.079999074,0.014297585,12856207.628281163,16885.899616895553,761.3576,28,1.1469457,18227307.14355585,6810.634545167565,2676.3008,246,0,8049523.524701624,15929.808300096689,505.312,25,NOT_AVAILABLE,-0.09077586,100001,-0.12491277,,,,,,1300832380,-0.14797623,0.06427034,-0.20310037,2015.5,0,,,,1635721458409799680,8781.25,9232.0,9065.75,15,Gaia DR1 2101750801872503040,-0.22723418795844808
HD_184147,b'B9IV',,,unobserved,4,,,,7.131,7.162,7.131,7.251,405,not sure - a couple of peaks?,,,--,292.75455083333327,46.33178916666667,2128261058011465088,9651435,?,175.451717536814,172.929087000109,178.047682110198,"292.75455083333327,46.33178916666667",2.3128525210902614e-05,Gaia DR2 2128261058011465088,292.7545789841315,46.3318017009639,78.66648747879118,12.957840255737072,312.0136905419096,66.48304380912198,5.672755047832039,4.460511187029655,2.85786037045093,7.1445045,7.149952,7.187258,0.07022876585955802,0.07237639244628166,0.0824894387762677,0.14440898551540843,0.13498897364758763,0.0072,0.205,0.081,1728.8265,0.29386773519170073,29.191343250160298,32.278435,20,1,176,177,177,31,true,1.860571091883362,0.017942678776696995,0.08192031,9.461173,0.0054473877,-0.03730600000000006,0.45378867,-0.021535572,-0.23744468,true,0.0049,0.0905,0.0315,,0,-0.04275322,,,,23,-0.12556563,68.76947,-0.019999448,-0.1773395,19079829.572461903,40693.82664361253,468.863,21,1.1390709,26154379.7508692,12752.079266937197,2050.9895,193,0,10711861.874179203,26915.25639168863,397.98477,20,NOT_AVAILABLE,0.11182399,100001,-0.19595306,,,,,,573007383,-0.36197338,-0.17652193,-0.104900256,2015.5,0,,,,1635721458409799680,7867.5,9850.0,9646.25,14,,0.9237163801009611
HD_184215,b'B8',,,unobserved,4,,,,7.116,7.215,7.296,7.321,102,Classical Pulsator,,,--,292.77323458333325,48.58211222222223,2128924750717810560,11031549,SPB,361.151384037083,355.012407803102,367.502467571919,"292.77323458333325,48.58211222222223",1.7786369095917907e-05,Gaia DR2 2128924750717810560,292.77323602757724,48.582129982911184,80.75775521561745,13.920706085628884,314.41633360133613,68.53761459692483,2.7412336955645067,0.20996025690547115,4.0947776298738425,7.188762,7.1581707,7.2933197,0.04164631252514421,0.04662297348101144,0.04750185305600526,0.09611443459663098,0.09841076030270285,0.0689,0.357,0.248,1128.6902,0.19439615887959594,13.536724449790725,24.056583,21,1,185,186,186,31,true,1.7708074005318546,0.01279918082193159,0.06065647,19.64993,-0.030591488,-0.1351489999999993,0.24653979,-0.16803043,-0.1283119,false,0.0386,0.1738,0.124,,0,-0.104557514,,,,29,0.038605634,57.70793,-0.14321807,-0.050960198,18935947.022575427,31644.084943846545,598.404,22,1.1410291,25109691.389103282,9542.450568437298,2631.3672,211,0,9714941.090281067,35211.26291932695,275.90436,24,NOT_AVAILABLE,-0.027039917,100001,-0.09656887,,,,,,116158714,-0.08655673,-0.09271763,-0.032083422,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,17,Gaia DR1 2128924750717810560,-0.599684417710975
HD_184483,b'M5',,,unobserved,4,,,,9.316,7.699,4.067,7.246,143,RG: low freq,,,TRES,293.19976166666663,43.43203916666666,2126262042793757696,7756961,LPV,492.923451225221,487.522077225337,498.443664523268,"293.19976166666663,43.43203916666666",4.2529221941731885e-05,Gaia DR2 2126262042793757696,293.19975814005255,43.43208161871064,76.1504639774523,11.38959398822838,310.16684423639856,63.67164352393619,2.0001056042380636,-0.6155923285530576,9.806473624037213,6.7187505,7.979916,5.642494,0.018973285493699636,0.021798843708547375,0.022303286574715028,0.040945605342228485,0.0433028883596026,,,,818.7252,0.04539827348530093,0.9673711093339451,15.993473,31,9,264,273,273,31,true,1.3461204699328595,0.005620689083963924,0.034966927,126.482544,1.2611656,2.337422,0.14520763,-0.38889897,-0.07207156,false,,,,200111,0,1.0762563,707.1841,735.91833,721.5512,38,0.07854726,89.67762,-0.018858977,-0.24105805,8883595.70255775,38524.6084856178,230.59535,31,1.3774321,38712047.95355878,30070.50831691109,1287.3759,299,0,44439623.319455534,129349.69789742258,343.56186,32,NOT_AVAILABLE,-0.023649018,100001,-0.047617506,-19.531442524944225,0.1517213810976107,58.358063,64.77092,61.48896,1629809609,-0.07791031,-0.032178402,-0.08686532,2015.5,14,0.0,3.0,4000.0,1635721458409799680,3717.09,3916.0,3815.0,17,Gaia DR1 2126262042793757696,-1.7451469027581004
HD_184565,b'K0',,,unobserved,4,5159,2.666,0.059,8.546,7.92,6.625,7.972,16,RG: low freq - Guy? Not sure,,,--,293.3406975,41.32969583333334,2077577115326313472,6047321,LPV,380.880647150161,376.667258663942,385.187641709427,"293.3406975,41.32969583333334",8.095007012828042e-05,Gaia DR2 2077577115326313472,293.3406905573193,41.32961505131702,74.29025671032608,10.343684350668033,308.8108361228987,61.66067004892511,2.5970567554988024,-1.253129903107446,-18.800446393993518,7.9430523,8.394855,7.3706903,0.022170937785065813,0.027685161825261647,0.02914169407639925,0.04785363157461174,0.050377573736060784,,,,376.71744,0.0,0.0,5.5281806,27,0,241,241,241,31,true,1.581432654422719,0.007193542604548522,0.03611104,76.6968,0.45180225,1.0241647,0.34751377,-0.14736147,-0.1235876,false,,,,200111,0,0.57236195,76.54676,79.37994,77.96335,31,0.0288039,89.11825,-0.036834,-0.21460071,6061963.1034748275,9494.194868089706,638.4915,27,1.2053177,12535031.204586875,4260.9539710774425,2941.837,257,0,9046732.857652105,18010.25761090727,502.31003,30,NOT_AVAILABLE,0.011119175,100001,-0.011352554,4.275321832436026,0.18454919289825383,10.301622,11.15448,10.851214,484958166,-0.020029927,-0.04766265,-0.043232407,2015.5,12,0.0,4.5,5250.0,1635721458409799680,5135.4,5343.75,5206.6665,16,Gaia DR1 2077577111023658496,0.039107768139463595
HD_184787,b'A0V',,,unobserved,4,,,,6.667,6.674,6.617,6.757,333,RG,,,TRES,293.57579416666664,41.92721861111111,2077629170330851072,6528001,Hump & Spike,139.604160122074,138.550122508373,140.674067974438,"293.57579416666664,41.92721861111111",5.9559803658425544e-05,Gaia DR2 2077629170330851072,293.5758597818144,41.92718449013284,74.91231832656818,10.460483441841118,309.5893554658237,62.16430273448565,7.134887125888842,11.271306257932586,-7.96359143652906,6.658364,6.6755147,6.678594,0.0421521121931769,0.05671805780795504,0.05407848183946136,0.08845645376354862,0.0954621887448056,0.0602,0.3631,0.174,804.4472,0.15009841048050812,8.030399764736613,19.461874,18,1,157,158,158,31,true,1.7843619081093216,0.012493502269514196,0.063504905,31.89984,0.017150879,-0.003079300000000451,0.42152148,-0.43077615,-0.02813239,false,0.0199,0.174,0.086,,0,-0.020230293,,,,24,-0.06708879,131.93579,-0.27495554,-0.16381574,29535842.5988407,46017.30621710262,641.84204,21,1.139834,40926141.55835041,20655.017379282348,1981.4141,194,1,17113166.835797295,30441.91009462671,562.15814,21,NOT_AVAILABLE,-0.25033858,100002,-0.24348646,,,,,,848058711,-0.12340749,0.09528232,-0.30390084,2015.5,0,,,,1635721458409799680,9494.0,9783.75,9693.5,14,Gaia DR1 2077629166027288704,0.9338721989962027
HD_184788,b'B9',,,unobserved,4,,,,7.108,7.156,7.169,7.249,162,not sure,,,--,293.5800495833333,41.42904194444444,2077414353248711168,6129225,RM,226.461827784137,224.131756280765,228.83997234128,"293.5800495833333,41.42904194444444",2.6821627169674412e-05,Gaia DR2 2077414353248711168,293.58008472091984,41.42903691212687,74.46366138088855,10.2294870297742,309.2376896175335,61.69443120773186,4.387623530847355,6.097553645636315,-1.2137059990419365,7.1427946,7.1403894,7.195325,0.03290485586420583,0.050196788305461176,0.04555197759887305,0.07127656859167959,0.08192996449351705,0.1397,0.3358,0.226,1011.1922,0.1538691310510873,9.149951994141565,21.748728,23,3,198,201,201,31,true,1.8080646823604347,0.010874923482766108,0.05445665,28.60089,-0.0024051666,-0.054935600000000306,0.41470134,-0.39116964,-0.13174555,false,0.0672,0.169,0.113,,0,-0.05253029,,,,34,0.16928421,96.32125,-0.08160134,-0.14898892,19248612.356540736,24029.102187014338,801.05414,24,1.1406941,26195610.461833447,11551.781679621346,2267.6685,246,1,10632565.52562627,23641.3729084432,449.744,23,NOT_AVAILABLE,0.096875675,100002,0.10546172,,,,,,1492092442,0.05658642,-0.07610871,0.055644687,2015.5,0,,,,1635721458409799680,7790.0,9705.0,9438.0,15,Gaia DR1 2077414348942248832,0.36781955898021224
HD_184875,b'A2V',,0.349,unobserved,4,,,,5.399,5.337,5.128,5.403,0,Classical Pulsator,,,--,293.67192416666666,42.41251083333333,2077737571001053312,6954647,GD,172.612235076612,169.44660100199,175.896210554269,"293.67192416666666,42.41251083333333",0.0001340942240039149,Gaia DR2 2077737571001053312,293.6719373022101,42.41237709026624,75.3843405588905,10.619015575096684,310.09345241486056,62.5954276055809,5.768065889506803,2.213502261743475,-31.09401275002451,5.2788925,5.3652916,5.2586308,0.08821369562015322,0.10215209019114355,0.10736018711144114,0.1873009367268162,0.19350720839647378,0.3044,0.7851,0.497,8918.459,0.5872256246666865,162.86372785276606,76.90973,31,17,256,273,273,31,true,1.7838812479685147,0.027076729608935826,0.10476208,2.5872478,0.08639908,0.10666080000000022,0.28439966,-0.13286364,-0.10761215,false,0.1319,0.3453,0.231,,0,0.020261765,,,,32,0.10923673,53.726303,0.0010318628,-0.21289997,98727612.70913598,140602.09574647425,702.17737,29,1.1111311,145810682.75587726,236434.14673802018,616.7074,277,1,63287169.01480927,301081.8286878009,210.19923,27,NOT_AVAILABLE,0.0825605,100002,0.04886598,,,,,,396311409,-0.010634788,-0.045390707,-0.03529279,2015.5,0,,,,1635721458409799680,8609.0,9118.0,8750.0,16,Gaia DR1 2077737571001053312,-0.9064653803586991
HD_185117,b'K5',,,unobserved,4,,,,9.791,8.155,5.101,7.696,331,RG: low freq,,Yes,--,293.8748783333333,45.4357225,2127965946519825664,9094435,LPV,817.663458155128,803.408280279807,832.424188626124,"293.8748783333333,45.4357225",3.3234596521900636e-05,Gaia DR2 2127965946519825664,293.87491111558177,45.43574648693594,78.19858872174635,11.861365715649516,312.92974893041776,65.35546415145004,1.1944888523643757,5.326471860090589,5.524479622656386,7.472238,8.452845,6.5321884,0.018352270232445646,0.023326873194820668,0.02152989113921961,0.03964756598343146,0.045111331299686266,,,,465.75772,0.0,0.0,7.444573,30,3,263,266,266,31,true,1.4062118335897005,0.005532786042357795,0.037400573,94.25903,0.98060656,1.9206566,0.10515649,-0.45243594,-0.04265268,false,,,,200111,0,0.94004965,864.55066,922.81726,893.68396,38,0.09470027,55.480488,0.022777492,-0.18237072,5746686.129183487,12503.624608654867,459.60162,31,1.3097526,19339755.493659712,8535.889526503144,2265.699,292,0,19583608.7164508,37860.13330703664,517.262,30,NOT_AVAILABLE,-0.03047534,100001,-0.032735627,-23.891168210702567,0.19287131161723534,60.080997,65.83089,62.34621,416033559,-0.012505002,-0.018860238,-0.1309032,2015.5,14,0.0,4.5,3900.0,1635721458409799680,3889.6226,4071.4934,3996.8447,17,Gaia DR1 2127965942218004608,-2.0906349465922576
HD_185286,b'K5',,,unobserved,4,4092,1.432,0.044,7.3,6.025,4.331,6.151,0,RG: nice,Tim W,Yes,TRES,294.1350820833333,43.706112222222224,2078199335828818432,7966681,RG,263.520357880193,259.743780614521,267.406354699426,"294.1350820833333,43.706112222222224",1.87499504811286e-05,Gaia DR2 2078199335828818432,294.13507559317327,43.706094068747554,76.7128742341566,10.91016968810977,311.8151582653377,63.68323487178158,3.7671970486710435,-1.141437294328922,-4.221390752657511,6.055302,6.8669534,5.221688,0.04140611234782255,0.05546878700329436,0.05474094702380488,0.08561663945789057,0.08813358567101674,0.1379,0.9662,0.412,1976.694,0.2503931552624585,28.728867259525167,33.60169,29,10,242,252,252,31,true,1.4312891319100292,0.014706403666855484,0.055510107,13.864759,0.81165123,1.6452653999999995,0.48198178,-0.3462651,-0.106827945,false,0.0653,0.6605,0.2285,200111,0,0.83361435,301.25195,313.25403,307.253,36,-0.05278462,68.818634,-0.18103337,-0.18711288,24761330.271879043,54125.14433703247,457.48294,25,1.2652276,71322315.1103165,40158.61193037399,1776.0155,273,1,65477628.5448393,156368.30196268074,418.73978,29,NOT_AVAILABLE,-0.10888556,100002,-0.09879026,-0.4783455588726264,3.009951657834278,30.191338,36.06245,34.37958,1648908192,0.03538796,-0.016529879,-0.16684565,2015.5,10,0.0,4.5,4250.0,1635721458409799680,4024.1367,4398.04,4121.45,15,Gaia DR1 2078199331524975488,-1.0487688581510008
HD_185351,b'G8.5IIIbFe-0.5',0.16,1.156,LC:Q1-3 SC:Q16 under,4,,,,6.091,5.176,3.654,5.034,59,RG: Retired A star,Hjorringgaard,,TRES,294.1582345833333,44.69493333333333,2078403295235690112,8566020,RG,41.2315213779136,41.0921558133897,41.3718185719601,"294.1582345833333,44.69493333333333",0.0006078377994890612,Gaia DR2 2078403295235690112,294.1576613499853,44.69448231480843,77.61644228870902,11.347387231165781,312.6951645881019,64.59420975655614,24.22482944765907,-94.64522002443373,-104.75776590172211,4.881522,5.4110723,4.3195724,0.0679459077063868,0.07933510146610871,0.08163753405368554,0.144007252142095,0.14911525962800476,,,,4063.9485,0.4425878915059835,84.67939116325037,51.486134,33,36,252,288,288,31,true,1.610029015012789,0.02095372703733317,0.08374777,4.706882,0.5295501,1.0914998999999996,0.2728262,-0.31833822,0.0045602443,false,,,,200111,0,0.56194973,15.493437,15.640566,15.567001,40,0.031114433,296.73642,-0.15687263,-0.17561753,94651233.39013226,150453.04320468716,629.10815,29,1.1650108,210250677.1209011,464806.81637667125,452.3399,303,0,150293078.18931442,514633.6024309169,292.039,30,NOT_AVAILABLE,-0.04022734,100001,0.025878286,-5.769665696259143,0.13974042319840518,5.160461,5.3592763,5.2223616,664503610,0.19855426,0.01563838,-0.22547403,2015.5,12,0.0,3.5,5000.0,1635721458409799680,4952.5,5047.0,5017.0,16,,1.8053752006181476
HD_185397,b'A5',,,unobserved,4,,,,7.191,6.934,6.263,6.953,358,Classical Pulsator,,,--,294.323295,38.59420666666667,2052171078106937728,3455268,DS,180.047718970443,179.070136931169,181.035841206423,"294.323295,38.59420666666667",2.5620001211474262e-05,Gaia DR2 2052171078106937728,294.32329863572113,38.59423212859239,72.189389191035,8.406385050089803,308.45926977064386,58.82891788666968,5.525394484773356,0.5986038973267175,5.900116359234777,6.8550224,7.0315676,6.6100793,0.023475144125278166,0.0277019320963063,0.030091424130334596,0.04872570483628119,0.054898675366641086,0.6693,1.3731,1.05,619.1434,0.03673309711150209,0.5782038005992605,13.1043825,26,4,222,226,226,31,true,1.7057636802587486,0.007071737184541244,0.04025404,129.61386,0.17654514,0.42148830000000004,0.31800744,-0.4211072,-0.13373508,false,0.2759,0.6758,0.489,200111,0,0.24494314,43.09568,43.855072,43.475376,30,0.06269736,183.62024,-0.002841609,-0.22657362,21277872.016375776,45531.21188269635,467.32495,30,1.1569725,34145806.592950955,16379.313799377775,2084.691,260,0,18227886.208201203,45106.36450061698,404.10898,29,NOT_AVAILABLE,0.038854368,100001,0.11331326,,,4.2117186,4.5309343,4.398495,171025067,0.23263624,-0.067171745,-0.1200848,2015.5,0,,,,1635721458409799680,6962.95,7222.0,7067.0,14,Gaia DR1 2052171073802376832,0.578084281733541
HD_185524,b'K2',,,unobserved,4,,,,9.457,8.313,6.193,8.022,165,RG: very low freq?,,,TRES,294.37510749999996,45.22647166666667,2079919315611727616,8960196,LPV,753.416011757718,738.183255008006,769.278855298335,"294.37510749999996,45.22647166666667",3.775836317979388e-05,Gaia DR2 2079919315611727616,294.37508515518266,45.22643734434267,78.17096294864558,11.453053654923117,313.5090203180635,65.02626020811033,1.2990604592817563,-3.6723946728390833,-7.979020693426838,7.9525204,8.592281,7.223833,0.022987204468368664,0.027668603852601246,0.02717118438921749,0.04803281523234596,0.05481710675603409,0.0399,1.9636,0.452,380.27762,0.0,0.0,6.1143317,26,0,230,230,230,31,false,1.5057590489013917,0.007693162922269926,0.04131388,87.7497,0.639761,1.3684479999999999,0.23208262,-0.31737044,-0.16179895,false,0.0149,1.0866,0.291,200111,0,0.7286873,342.34213,366.9733,354.6577,29,0.06256178,47.810226,0.03440385,-0.16418858,5054085.2751297355,19882.51348601664,254.19751,27,1.2402112,12426193.404701017,14839.252436635321,837.3868,247,0,10357020.162828898,40971.691690530526,252.78477,27,NOT_AVAILABLE,0.07203903,100001,0.03871911,-1.668906540955758,7.220289842701551,27.532589,30.553057,29.160706,1092738675,-0.02773351,-0.12305885,-0.17021596,2015.5,14,0.0,4.5,4500.0,1635721458409799680,4531.5977,4773.7,4638.5225,16,Gaia DR1 2079919311308501504,-1.432653828421258
HD_186121,b'M3III',,3.429,unobserved,4,,,,7.735,6.198,2.561,5.773,44,RG: low freq,,,TRES,295.1714583333333,43.077826944444446,2078059800932315008,7456762,LPV,475.24965419503,444.587185040426,510.372799343944,"295.1714583333333,43.077826944444446",8.289418297784255e-06,Gaia DR2 2078059800932315008,295.1714685950791,43.07782340429704,76.50226988428935,9.951534429189994,312.85608432593733,62.821570858545954,2.0911955781559834,1.6860309363876564,-0.8466561268222375,5.1762185,6.4478035,4.1978083,0.12492722476867654,0.14380838659227907,0.14114678942345177,0.2726656156855452,0.2862319290785514,,,,17712.389,0.8860326436709755,336.51807848209756,105.861664,35,28,280,308,308,31,true,1.355794259530816,0.03881503678791938,0.15225627,1.1569469,1.271585,2.2499952,0.036844656,-0.36750975,-0.03718187,false,,,,200111,0,0.97841024,2622.6807,3069.1304,2845.9055,45,-0.015951768,14.81575,-0.08457506,-0.19583584,36427879.02982009,213935.07126219725,170.27539,28,1.2763125,160272426.1715665,360588.66918875935,444.4744,334,1,168129817.5690342,927339.4301873699,181.30342,30,NOT_AVAILABLE,-0.09151485,100002,-0.008682247,-5.808241538458474,0.15427410828345006,88.67245,139.55676,126.00573,1320498492,0.002102838,-0.055721726,-0.072010145,2015.5,11,0.0,4.5,3700.0,1635721458409799680,3568.6667,4477.0,3755.6602,15,Gaia DR1 2078059796627458048,-3.208390547663785
HD_186155,b'F5II-III',0.3,0.57,LC:Q1 under,4,,,,5.44,5.065,4.419,5.055,66,three sharp peaks,,,--,295.2091004166667,45.52494083333333,2079990268465009024,9163520,Hump & Spike,50.6145097045851,50.1993792798511,51.0364389381494,"295.2090975,45.52493888888889",0.0006326627679049786,Gaia DR2 2079990268465009024,295.2096161867121,45.525456779018434,78.71669248717015,11.070174317531167,315.06566192290325,65.06912448692908,19.730789693132916,84.36053099303751,120.23993102681351,4.923168,5.198258,4.669196,0.14921570749087157,0.14897398437241754,0.16213407637235644,0.39983008204299575,0.3536418598621924,,,,6613.8477,0.7966920574436177,208.5702290290011,66.13762,23,27,179,206,206,31,false,1.790286818425092,0.04064899289273928,0.21169238,1.4955347,0.27508974,0.5290619999999997,0.16529469,-0.030525941,0.028558508,true,,,,200111,0,0.25397205,19.908215,20.302734,20.105474,25,0.13282263,121.69428,-0.046449985,-0.017761026,115146881.81447591,345607.4003544806,333.17252,19,1.1073625,202338753.30019444,531763.8664870543,380.50488,201,0,108915467.16562837,834986.972649878,130.43973,23,NOT_AVAILABLE,0.18793307,100001,0.02593498,-20.056544482266176,0.592328249913073,3.2089212,3.673474,3.345442,886987740,-0.07292111,0.07721077,0.27919805,2015.5,10,0.0,3.5,6500.0,1635721458409799680,6377.0,6823.0,6682.3335,13,,1.4017928287137464
HD_186255,b'A3',,,unobserved,4,,,,7.044,6.916,6.471,6.966,0,Classical Pulsator,,,--,295.41589124999996,40.02233972222222,2076294397581835136,4937492,DS,254.536447978444,250.546630851726,258.653049736985,"295.41589124999996,40.02233972222222",0.00012200427994707968,Gaia DR2 2076294397581835136,295.4160274116959,40.022403066131865,73.86562204453404,8.341156030422788,310.9472085037643,59.90025686375284,3.901547818377146,24.17737492520825,14.69875459459247,6.8618903,6.9708915,6.719025,0.050504469861962935,0.07175731017027329,0.06206635976680053,0.10957331568309922,0.1531473104123589,0.3752,0.7373,0.622,2484.6313,0.2978320027713392,36.74247004016929,39.0516,27,1,231,232,232,31,false,1.7553750637946286,0.016183309591353254,0.09277267,9.321179,0.10900116,0.2518664999999993,0.07599565,-0.5721433,0.028012576,false,0.1567,0.3963,0.3043,,0,0.14286518,,,,38,0.063439526,62.86091,0.04737572,-0.1283369,22500840.117748428,42225.49280366965,532.87335,31,1.1490682,33930498.42728365,13114.356833655265,2587.2788,274,0,16487616.2555626,23551.251122636517,700.0739,26,NOT_AVAILABLE,-0.10752027,100001,-0.012036432,,,,,,840887599,0.17491768,0.01792497,-0.27208406,2015.5,0,,,,1635721458409799680,7924.0,8426.75,8049.5,15,Gaia DR1 2076294393274373760,-0.1668595964787034
HD_186727,b'M0',,,unobserved,4,,,,9.55,7.947,4.495,7.499,241,RG: low freq,,,TRES,295.92960583333326,51.066833333333335,2135406788381171328,12316020,LPV,581.659839420432,572.734807851216,590.86227825926,"295.92960583333326,51.066833333333335",3.278852089495413e-05,Gaia DR2 2135406788381171328,295.9295724811702,51.06680811807276,83.97565518952895,13.192471577056793,322.7309389428679,69.80033422073622,1.6908009486613427,-4.872314975535969,-5.9171748317273085,6.9165545,8.212084,5.823847,0.026781173405371114,0.026311504988253177,0.026581542632428616,0.0580156152259776,0.05071077248475696,,,,843.0616,0.09152796329563422,3.458596427048049,17.531525,28,3,233,236,236,31,true,1.3770053359050334,0.006295888256800113,0.04445955,61.78031,1.2955294,2.388237000000001,0.14538735,-0.33556888,0.03528199,false,,,,200111,0,1.0927076,897.47156,945.96497,921.71826,36,0.109857135,63.60808,-0.0358586,-0.20269507,7173347.287649714,34635.4650866145,207.1099,28,1.387809,32264471.519976754,29135.23364681252,1107.4039,270,0,37603578.483544394,89263.971506383,421.26266,29,NOT_AVAILABLE,-0.09609785,100001,-0.122589275,-22.148568539480735,0.17375670509320013,66.61327,78.066986,74.55595,1269481311,0.028757196,0.0647022,-0.4148248,2015.5,12,0.0,4.5,3700.0,1635721458409799680,3599.5,3896.6868,3683.28,16,Gaia DR1 2135406784080065408,-1.9067908953180766
HD_186994,b'B0III',,,unobserved,4,9833,4.292,0.042,7.378,7.653,7.775,7.585,53,EB,,,--,296.40820249999996,44.96374166666667,2079735628451463296,8766240,EB,1866.05419651987,1745.4113993142,2004.20187305421,"296.40820249999996,44.96374166666667",2.5026224358179835e-05,Gaia DR2 2079735628451463296,296.40817468196263,44.96372621026053,78.61654072920267,10.061238749248458,316.33755438068994,64.21413435251948,0.5087281971792655,-4.583397450270979,-3.60663373549299,7.4506955,7.3943567,7.5797443,0.02900190440177544,0.03959371374363358,0.03616624956057966,0.06569807661979064,0.0715357420253718,0.0089,0.1285,0.057,671.7408,0.084708899644221,2.3849841614233593,15.605353,22,4,188,192,192,31,true,1.847569613552385,0.00922189113775169,0.049769368,50.274372,-0.056338787,-0.18538759999999943,0.31642237,-0.2454393,-0.2067693,true,0.0066,0.0645,0.0298,,0,-0.12904882,,,,24,0.07807327,14.06638,-0.049297594,-0.051717103,15233954.36828175,24718.868026593253,616.2885,23,1.1504965,19727321.312098287,14952.666069172325,1319.318,206,1,7462258.6782108685,13185.658853904657,565.9375,23,NOT_AVAILABLE,0.09813178,100002,0.18158482,,,,,,1458775133,0.12220376,-0.18504696,-0.13664213,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,15,Gaia DR1 2079735624150744064,-3.903925764865143
HD_187217,b'K0',,,LC:Q14-17 under,4,,,,7.814,6.685,5.179,6.399,174,RG: 'good',,,TRES,296.6365320833333,50.01033888888889,2135282371768942464,11824273,RG,243.244322468437,241.484870223846,245.029137876086,"296.6365320833333,50.01033888888889",8.118576066615324e-05,Gaia DR2 2135282371768942464,296.63656231374154,50.01026006188013,83.2264032922202,12.30695568479889,322.35004980625985,68.66018866584042,4.0824756769787305,4.497873115885138,-18.36433761274074,6.3447323,6.938951,5.665866,0.02398441733671246,0.027644954171760595,0.029725238680350183,0.04749108743386685,0.04381231214240489,0.048,2.2781,0.374,354.18448,0.0,0.0,5.751245,26,5,218,223,223,31,false,1.5131956970807785,0.006877275017853718,0.034208953,262.6644,0.59421873,1.273085,0.55770427,-0.4118735,-0.12278478,false,0.0119,1.083,0.1125,200111,0,0.6788664,149.63939,153.18785,151.41362,28,-0.08943356,137.34038,-0.19573894,-0.10967323,23172607.507379543,52952.562370297455,437.6107,24,1.2202535,54632780.95776932,26313.615783967667,2076.2173,237,0,43493232.09951743,86398.80644330264,503.40085,24,NOT_AVAILABLE,-0.01886561,100001,-0.18825781,1.296676102440502,0.21405930198214412,15.525979,18.818504,18.007614,691074126,-0.36893818,0.0067644767,-0.18975689,2015.5,11,0.0,4.5,5000.0,1635721458409799680,4667.4,5138.52,4771.33,15,Gaia DR1 2135282367467431680,-0.5854812612609512
HD_187277,b'A0',,,unobserved,2,7488,3.941,0.034,7.551,7.589,7.073,7.579,,not sure,,,--,296.84802125,42.483025833333336,2077186823061026688,6967644,-,96.8711375490972,96.4821022396374,97.2632666642026,"296.84802125,42.483025833333336",4.631896545558388e-05,Gaia DR2 2077186823061026688,296.8480696178396,42.48299628534818,76.56956357234036,8.586399937452313,314.83055055574306,61.808269109633365,10.294314244709646,8.272108470254368,-6.897172153948587,7.4642863,7.5861735,7.3044167,0.03261812365185061,0.037861636872635225,0.04131082662859764,0.06658221768404445,0.07447650936873242,0.086,0.385,0.2402,694.63104,0.09299133315338055,2.8134757610241556,15.764172,23,4,197,201,201,31,true,1.7116055643087438,0.010374194030914384,0.048966542,46.928867,0.12188721,0.28175680000000014,0.35594442,-0.19755964,-0.30401352,false,0.0446,0.19,0.1262,200111,0,0.15986967,7.3846817,7.4711103,7.427896,32,-0.08121128,249.19168,-0.20080897,-0.2284187,12766911.50735499,20873.544597097814,611.6312,28,1.1489148,19481916.953245938,5411.233740510606,3600.2727,236,0,9616150.806710623,14082.730604423186,682.8328,27,NOT_AVAILABLE,0.010562351,100001,0.113684066,,,1.4432697,1.6013844,1.4748641,1490091089,0.21771377,-0.28488967,-0.1202681,2015.5,0,,,,1635721458409799680,7530.0,7931.75,7846.3335,13,Gaia DR1 2077186818754776448,2.5333143017600257
HD_187372,b'M1III',,2.693,unobserved,4,,,,7.805,6.141,2.979,5.672,110,RG: low freq,,,TRES,296.86178874999996,47.90757305555555,2086614688589352320,10679281,LPV,306.448333808759,296.81195252011,316.719517500094,"296.86178874999996,47.90757305555555",0.00018979613869543016,Gaia DR2 2086614688589352320,296.8616409188027,47.907411183287465,81.40196025458344,11.187443565317814,320.07404836998796,66.73684976182663,3.240142377215638,-23.02928418428443,-37.62791854380299,5.3131795,6.4167786,4.3695374,0.08451650583364254,0.09692947858453899,0.10501733003123698,0.20104667039390092,0.15630381494195575,,,,3667.1228,0.4667427642788658,86.60007168822067,49.13201,26,29,206,235,235,31,true,1.403964814083539,0.02614318963995247,0.10967397,4.254617,1.1035991,2.0472412,0.49997848,-0.23709837,-0.2174569,false,,,,200111,0,0.94364214,865.5392,935.442,900.4906,43,0.017380605,30.853407,-0.09481683,-0.30567592,37483826.86159181,127737.25400616786,293.44476,24,1.2812842,141277983.778631,284272.8342140308,496.98026,281,0,143533420.3414888,691769.7756191072,207.48727,24,NOT_AVAILABLE,0.15156244,100001,0.027760636,-2.7286190303720206,0.9006770802026384,51.73421,69.88921,63.272297,1378027912,-0.08059822,-0.053219162,-0.0306104,2015.5,10,0.0,4.5,3800.0,1635721458409799680,3782.17,4395.995,3975.02,14,,-2.11860682195298
HD_188252,b'B2III',,,LC:Q13 under,4,,,,5.719,5.885,6.234,6.007,248,RG maybe? Guy check,,,--,298.02986125,47.93179333333333,2086465429887466368,10683303,SPB,1000.59195813143,929.527357944185,1083.18037747765,"298.02986125,47.93179333333333",4.745224860527361e-05,Gaia DR2 2086465429887466368,298.0298216571275,47.93175398882113,81.80674087195612,10.512575184293079,321.84931736707387,66.39752504240141,0.977525297358189,-6.1670647770319595,-9.13854682536272,5.864375,5.7774835,6.0531955,0.06134953432117644,0.07233212333746433,0.07440938749186708,0.13504631815319088,0.14299353836605153,0.0,0.182,0.0533,3044.0576,0.3785254741906243,62.70151949539193,44.061424,28,16,228,244,244,31,false,1.8431863683482863,0.020856155364365886,0.0836291,6.297028,-0.08689165,-0.2757120000000004,0.29597044,-0.15820377,-0.11038211,false,0.0,0.0931,0.02,,0,-0.18882036,,,,33,0.042523555,13.137123,-0.22650196,-0.09758582,67540136.32779871,152333.21483633568,443.37103,30,1.1522744,85034694.32551302,63147.03697594355,1346.6141,276,0,30443166.101248268,114447.87748882096,266.00027,29,NOT_AVAILABLE,-0.17447314,100001,-0.040379267,,,,,,230020199,0.115038216,-0.09095125,-0.17060652,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,17,,-4.136910040442433
HD_188537,b'K0',,,unobserved,4,,,,8.9,7.694,5.633,7.382,269,RG: good,,,TRES,298.4423,45.47041055555556,2079411684837733376,9110718,RG,629.923311775453,618.925062625937,641.312242764829,"298.4423,45.47041055555556",7.695989970127941e-06,Gaia DR2 2079411684837733376,298.4422913944504,45.470405779730925,79.77271617813328,9.056321448257581,319.80742606107304,64.07198141770822,1.5592934319056786,-1.4423779862019548,-1.1353872522789468,7.3244863,7.9567018,6.6113977,0.022531085713800778,0.026991660979600453,0.027985709830220556,0.04856314648833054,0.050564587576916994,0.024,2.2201,0.42,368.67886,0.0,0.0,6.2012706,25,3,219,222,222,31,true,1.49776023650061,0.006600133086782895,0.03855672,104.55611,0.6322155,1.3453041,0.28541005,-0.33344877,-0.06855626,false,0.0109,1.14,0.202,200111,0,0.7130885,434.1233,460.48834,447.30582,31,0.10066189,55.717487,-0.071644336,-0.26327094,9075584.887358738,15010.271763733977,604.62494,26,1.2311587,22159084.906231243,4731.730267634425,4683.083,246,0,18205765.06190265,33436.79436357184,544.483,23,NOT_AVAILABLE,0.09645915,100001,0.14454283,-18.355900776437934,0.13877046578287344,31.721962,34.86574,33.517857,1206522613,0.0015128165,-0.014670269,-0.06266805,2015.5,16,0.0,4.5,4750.0,1635721458409799680,4495.5,4713.0,4585.0,15,Gaia DR1 2079411680533580160,-1.6719521036171692
HD_188629,b'K5',,,unobserved,4,,,,10.007,8.245,5.236,7.743,289,RG: low freq,,,TRES,298.56132958333325,44.847322222222225,2079112926916521472,8710324,LPV,651.035466138791,639.437469094933,663.054132704413,"298.56132958333325,44.847322222222225",3.170434966055982e-05,Gaia DR2 2079112926916521472,298.56129986449696,44.84729853240401,79.26796863517988,8.673456048135165,319.37325183852886,63.47323893200242,1.5078209480498055,-4.897792384327379,-5.504133285204001,7.5462255,8.506842,6.6188574,0.026665002614252014,0.027113316223789458,0.027638365607137016,0.06336582092070724,0.052484521711025266,,,,336.38165,0.0,0.0,5.4843974,24,2,210,212,212,31,true,1.4090623076603657,0.007973341609829453,0.04786435,87.92906,0.9606161,1.8879846000000011,0.2545347,-0.45519707,0.0910502,false,,,,200111,0,0.92736816,502.52972,533.86273,518.1962,29,-0.010831526,54.55536,-0.13767682,-0.014846711,5467876.330247985,8853.244559325518,617.61273,28,1.3035157,18065749.163521864,6308.247720836199,2863.83,246,0,18081110.797460143,30056.29138498689,601.5749,27,NOT_AVAILABLE,-0.15612657,100001,-0.025091399,10.142765008855559,0.9348823412489492,41.756477,49.88768,46.953045,1419733418,-0.01702297,0.080113105,-0.3572541,2015.5,11,0.0,4.5,3900.0,1635721458409799680,3899.0,4261.75,4019.0,15,Gaia DR1 2079112922608436224,-1.5217977402973322
HD_188875,b'K2',,,unobserved,4,,,,8.074,6.576,4.189,6.164,17,RG,Tim W,Yes,TRES,298.91921,40.17289944444444,2073542697941496320,5041881,RG,683.780027738135,671.831670059581,696.153187678767,"298.91921,40.17289944444444",2.6617533132998732e-05,Gaia DR2 2073542697941496320,298.91923682053795,40.1729164298875,75.33293042183368,6.086353484128554,315.9838088390804,59.08221804050165,1.4342284523899904,4.7425759236472125,3.8989358990275784,6.091042,6.8644733,5.280002,0.020700876754353368,0.027681564646106337,0.02580241444968789,0.04049875376327659,0.04919022578343631,,,,476.09677,0.0,1.9053957292782993e-15,9.3473015,26,4,223,227,227,31,true,1.474550611229556,0.0074204343594867555,0.039811295,334.48694,0.7734313,1.5844713000000006,0.23283696,-0.55160403,-0.17738296,false,,,,200111,0,0.8110399,1833.6921,1948.7227,1891.2074,33,0.09740235,55.58505,-0.106783584,-0.2707548,24817956.592192966,32823.59943502996,756.101,30,1.258775,69012783.32063784,27305.49549135875,2527.4321,265,0,62053611.72283802,107148.85307080104,579.13464,26,NOT_AVAILABLE,0.033666126,100001,0.16294296,-13.845334356525752,0.15841913683593475,74.2785,85.48876,79.55921,1043492255,0.26700905,-0.17013833,-0.30269662,2015.5,13,0.0,4.5,4250.0,1635721458409799680,4116.77,4416.513,4267.425,15,Gaia DR1 2073542693631929088,-3.0835400575456884
HD_189013,b'A2',-0.6,,SC:Q3 gDor under,4,7777,4.126,0.022,6.9,6.93,6.525,6.922,458,Classical: gDor,,,--,298.9752895833333,47.09007027777778,2085660209419178496,10096499,GD,188.814383859605,182.83572478307,195.189870140986,"298.9752895833333,47.09007027777778",0.00010200121285847964,Gaia DR2 2085660209419178496,298.9754187067652,47.09001855280388,81.38221075636604,9.542180929891488,322.2766468764663,65.35544415474926,5.2776603886860585,20.392642099691827,-12.062147160138691,6.8403153,6.9415298,6.716146,0.14863680671780183,0.16176940625312633,0.17164714496805267,0.3001020778616626,0.2940485293764423,,,,16216.867,0.8851340707661046,311.2859125336676,100.71429,27,6,233,239,239,31,true,1.645880081627017,0.04560110558450856,0.15900235,1.1405414,0.10121441,0.22538379999999947,0.34322286,-0.3374017,-0.13892177,false,,,,,0,0.12416935,,,,35,0.101817615,30.747149,-0.23153687,-0.23243317,23117632.317409273,40848.87771081132,565.93066,30,1.145546,34611473.95041085,9232.427348491578,3748.9028,270,0,16531400.93658991,37267.50071570959,443.5876,28,NOT_AVAILABLE,0.0053766873,100001,0.094814695,,,,,,467797261,0.16857333,-0.10006052,-0.2781894,2015.5,0,,,,1635721458409799680,7890.0,8624.667,8085.6665,17,Gaia DR1 2085660205117623936,0.46013992135215886
HD_189178,b'B5V',,0.236,unobserved,4,,,,5.356,5.448,5.595,5.552,0,Classical Pulsator,,,--,299.30778166666664,40.367825277777776,2073537612700605696,5219588,SPB/Hump & Spike,347.305675377642,335.171242466141,360.335028693868,"299.30778166666664,40.367825277777776",2.9391965212495725e-05,Gaia DR2 2073537612700605696,299.3078202055931,40.36782658479405,75.65387610312212,5.93137381293646,316.6619770537418,59.150951698134264,2.857122779386695,6.796265782139723,0.2837799251705362,5.41016,5.392919,5.49903,0.07931050790951064,0.11197395703323659,0.10329530571640644,0.16813301695650698,0.2030349511048099,0.0393,0.415,0.227,5383.2305,0.5203000471431891,113.51258515888367,59.903526,28,18,229,247,247,31,false,1.8602314688880468,0.023201323100521188,0.11287383,3.3661237,-0.017241001,-0.10611100000000029,0.056846544,-0.4384717,-0.12343984,false,0.0267,0.2007,0.1243,,0,-0.08887005,,,,43,0.0716011,27.659754,-0.04464458,-0.258312,96247085.99394262,180855.92069129788,532.1755,33,1.1374434,129205858.015936,195568.19802393098,660.66907,310,0,50717270.04606433,153465.52573953336,330.4799,31,NOT_AVAILABLE,0.044791583,100001,0.15054016,,,,,,904881222,-0.043443747,-0.14336471,-0.06814095,2015.5,0,,,,1635721458409799680,7853.0,9541.75,8765.333,15,Gaia DR1 2073537608390630528,-2.293399401222019
HD_189636A,b'',,,unobserved,4,4561,2.087,0.072,8.877,7.958,6.232,8.025,0,hard to tell,,,--,299.7162416666666,47.36338333333333,2085638116106993408,10298067,?,384.689727753645,378.860633761676,390.697687252135,"299.7162416666666,47.36338333333333",8.133646303993675e-05,Gaia DR2 2085638116106993408,299.7161821921162,47.363312673954844,81.8776718545376,9.244179159433838,323.6496785883222,65.36181662069207,2.571564046972227,-5.530143380507135,-18.837231986342587,8.118049,8.666123,7.4553285,0.031293482343670985,0.0382334731314768,0.039680183279311006,0.06763238960108224,0.07214208507000813,0.024,1.3217,0.081,153.72675,0.0,0.0,-0.8761466,20,3,175,178,178,31,false,1.515388361358307,0.008552378999125382,0.04843489,57.305157,0.5480747,1.2107945000000004,0.43615752,0.06988553,-0.149497,false,0.012,0.47,0.04,200111,0,0.6627202,72.3976,75.74768,74.07264,25,0.06839151,64.80726,0.02260995,-0.2351774,4721783.309268676,6586.458730300647,716.8926,19,1.2269171,10669074.710353848,3060.8346028056603,3485.675,189,1,8368287.957552007,10547.016874804325,793.427,17,NOT_AVAILABLE,0.14263451,100002,0.15827002,-4.355067565276994,0.7114352469891954,12.192557,13.103232,12.484102,800269572,0.13134728,-0.058037285,-0.1733524,2015.5,10,0.0,4.5,5250.0,1635721458409799680,4677.9067,4849.46,4792.5,15,Gaia DR1 2085638111806367872,0.19249605182270457
HD_189636B,b'',,,unobserved,4,4645,2.45,0.056,8.856,8.061,6.458,8.107,0,also hard to tell,,,--,299.71525458333326,47.36207805555556,2085638116106991872,10298061,?,376.429222362894,371.695204539922,381.28317285341,"299.71525458333326,47.36207805555556",7.513237207276723e-05,Gaia DR2 2085638116106991872,299.71519755187916,47.36201361552514,81.87619464255093,9.244098326731125,323.64679523714597,65.36098749224189,2.6282910743810337,-9.027986084911014,-15.01173723016424,8.023957,8.632374,7.316653,0.02643036165615088,0.030968438774809027,0.03357105403566695,0.05689226019472846,0.058035807224090435,0.0357,1.0168,0.1412,291.0478,0.0,0.0,3.7041423,24,2,212,214,214,31,false,1.5009324800923627,0.007874683362779512,0.0410618,75.375,0.60841656,1.3157210000000008,0.41203475,-0.0067107542,-0.031215237,false,0.0153,0.4168,0.0677,200111,0,0.7073045,76.651024,79.73527,78.193146,29,0.0068240934,78.2904,0.08661144,-0.15988903,4870859.675490572,5687.6507090122595,856.3922,22,1.2358704,11634916.843934152,3434.2020079613344,3387.9536,232,0,9508389.810410412,16768.099111606592,567.05237,22,NOT_AVAILABLE,0.11516283,100001,0.017932368,-4.502608160124729,0.13703086053658206,12.155625,13.6268215,13.034625,150644720,0.062830344,0.044308785,-0.040439025,2015.5,13,0.0,3.0,5000.0,1635721458409799680,4649.66,4923.0,4754.11,15,Gaia DR1 2085638111806368000,0.14554034734064025
HD_189684,b'A5III',,0.293,unobserved,4,,,,6.092,5.938,5.517,5.982,378,Classical Pulsator,,,--,299.83507875,45.77252111111111,2085224321778525696,9305008,EV,125.209706240164,119.532004003839,131.443485315475,"299.83507875,45.77252111111111",8.173618542772538e-05,Gaia DR2 2085224321778525696,299.8351560036423,45.77245965220707,80.53256161087167,8.366331876041485,322.1049409580271,63.91266819573784,7.991624902906775,12.483389875024743,-14.312479556570587,5.8811946,5.989575,5.743993,0.327037140319129,0.39969223625711203,0.3755069105998078,0.6671179442650557,0.6957400746752197,0.4135,1.002,0.8297,149449.28,2.368807975914536,2317.808752081181,253.31969,34,1,293,294,294,31,false,1.8791295286525427,0.09169195032433924,0.37995383,0.15627187,0.10838032,0.24558200000000063,0.37814212,-0.44911113,-0.18357942,false,0.2549,0.516,0.4217,,0,0.13720179,,,,40,0.10202558,21.28223,-0.081126526,-0.15004884,55555265.03214221,157053.54947384165,353.73453,27,1.1469195,83727561.088949,72984.79393610527,1147.1919,314,0,40473505.61988951,121452.42522658501,333.24576,28,NOT_AVAILABLE,0.11970199,100001,0.19286917,,,,,,1277805298,0.04119362,-0.15302776,-0.28545612,2015.5,0,,,,1635721458409799680,7969.75,8466.0,8072.6665,15,Gaia DR1 2085224317473288064,0.39300461684393095
HD_189750,b'K0',,,unobserved,4,4745,2.319,0.068,8.826,7.997,6.525,8.052,0,Not sure,,,TRES,299.94802916666663,44.53907583333333,2076143588378412416,8521828,?,327.039704064896,324.110095309101,330.021795048608,"299.94802916666663,44.53907583333333",0.00017680247054904585,Gaia DR2 2076143588378412416,299.9481362898784,44.539235298460945,79.50345618934828,7.667229785116718,321.04923249136186,62.77120578386735,3.0291798717420217,17.72122788231337,37.02627805983272,8.060998,8.6102495,7.403128,0.02251987242186797,0.026483315461074425,0.027426690128032186,0.049630859822163316,0.05107580531177461,0.0,0.0747,0.016,292.33597,0.0,0.0,1.6948051,29,0,258,258,258,31,false,1.5295053039226358,0.007134637021425617,0.038855672,84.121765,0.54925156,1.2071215000000004,0.27953777,-0.32931426,-0.066916615,false,0.0019,0.087,0.0087,200111,0,0.6578698,54.096176,55.741013,54.918594,31,0.026726648,110.44643,0.01642154,-0.18757136,4971133.322478618,5266.831208308305,943.85657,30,1.2229413,11244680.360565962,2759.8465129782244,4074.3862,272,0,8780450.296803186,8024.680716290469,1094.1807,29,NOT_AVAILABLE,0.07833497,100001,0.09860675,-63.001081017824404,0.140984752917777,10.137319,10.604623,10.354458,574633913,0.101792954,-0.012806124,-0.11777821,2015.5,9,0.0,4.5,5250.0,1635721458409799680,4825.125,4935.085,4883.065,16,Gaia DR1 2076143588378412416,0.4879955943507497
HD_190149,b'M0II-III',,,unobserved,4,,,,8.626,6.958,3.682,6.488,88,RG: low freq,,,TRES,300.43844375,44.11904416666667,2076072811625087104,8262528,LPV,409.438714486725,405.698943080476,413.246821423302,"300.43844375,44.11904416666667",7.707722287159208e-05,Gaia DR2 2076072811625087104,300.43837490272625,44.11898502231494,79.322784162623,7.150036200798443,321.33936531674226,62.240498992701276,2.413730372483605,-11.521759863065341,-13.799301978544435,6.1712503,7.2286105,5.1978416,0.019214990615325046,0.02094265564193233,0.022341286202508304,0.040645819117968225,0.04152934579965071,,,,640.9714,0.0,0.0,12.688809,31,19,247,266,266,31,true,1.3833288690188161,0.00529304559293961,0.033309966,302.9219,1.0573602,2.0307689,0.2088512,-0.24500194,-0.038333394,false,,,,200111,0,0.9734087,728.9832,753.46625,741.22473,34,0.14616577,108.03901,-0.091223724,-0.09385252,17746431.66003648,59062.98764503126,300.46622,28,1.321067,64098236.307201244,38725.67909759365,1655.1869,287,1,66931628.39756668,142437.33701538364,469.90228,29,NOT_AVAILABLE,-0.051379643,100002,0.061825614,-28.974460883585426,0.15731202186739202,55.09977,61.604477,57.695404,1037941223,0.12732492,-0.023828587,-0.29488432,2015.5,13,0.0,4.5,3800.0,1635721458409799680,3837.1401,4057.3167,3965.0,15,Gaia DR1 2076072807317404544,-1.8896942249620574
HD_226754,b'K2',,,unobserved,2,,,,9.729,8.238,5.627,7.829,,RG: poor quality,,,TRES,299.2584070833333,41.57413722222223,2075352803312372224,6234579,RG,391.819751503071,385.93657262837,397.88176677788,"299.2584070833333,41.57413722222223",8.939027918191619e-05,Gaia DR2 2075352803312372224,299.2585258315518,41.57414716797954,76.67688800224043,6.581359859307245,317.5170503890929,60.278207166441966,2.5242497990171144,20.60440117301869,2.2574903183474384,7.702354,8.511494,6.8591075,0.026804588929909414,0.03654712227749678,0.03859849549418101,0.05816312016847725,0.06485379063402215,0.256,0.792,0.523,287.81897,0.0,9.8653193632092e-16,3.716659,24,2,209,211,211,31,true,1.4580837674138718,0.007858826293585938,0.042561732,78.38421,0.8091397,1.6523865000000004,0.5209135,0.07712892,-0.10627815,false,0.1113,0.3863,0.2457,200111,0,0.84324646,149.3719,156.27898,152.82544,28,-0.023415472,65.39762,0.083359905,-0.022170123,5444497.080328034,8882.77606001862,612.9274,26,1.274212,15646050.073668981,6089.0256650387155,2569.549,234,0,14491886.998452963,15448.87946660865,938.05426,25,NOT_AVAILABLE,0.08000173,100001,0.17886949,18.013952250950602,0.13897083193572637,22.661266,25.438066,24.59591,1096060286,0.28272927,-0.07888634,-0.08620743,2015.5,12,0.0,3.0,4500.0,1635721458409799680,4023.7703,4263.175,4092.077,14,Gaia DR1 2075352799000907136,-0.2630776242530457
V2079_Cyg,b'B8V',,,"unobserved, alpha2 Cvn",4,,,,6.921,7.059,7.331,7.174,93,Classical Pulsator,,,--,291.50506291666665,45.013086666666666,2126627978307068672,8818020,a2cvn,321.472917470688,317.860096187438,325.167308507588,"291.50506291666665,45.013086666666666",2.7853813459444843e-05,Gaia DR2 2126627978307068672,291.50507875058656,45.01311217226868,77.05833008367536,13.174903030775708,308.81755638004665,65.57960156532535,3.0823443394284245,2.5537242801921094,5.8956541813299435,7.034088,6.9810615,7.2017684,0.030830448241323114,0.035404316780483704,0.03508301852144513,0.06603086817577583,0.07151680791654845,0.0147,0.1281,0.069,1305.1285,0.16730748818387095,11.821712301788681,25.04315,28,3,242,245,245,31,true,1.8394030125525838,0.00948312664357066,0.049858395,25.502617,-0.053026676,-0.2207068999999997,0.09623303,-0.35340026,-0.09722237,false,0.0064,0.0746,0.0397,,0,-0.16768026,,,,33,0.058372177,87.85858,0.07406163,-0.13011077,22291060.24836617,87785.10032267869,253.9276,27,1.1349219,28954160.455316413,32201.180568002983,899.16455,260,0,10569652.119348211,39646.33137104445,266.59848,29,NOT_AVAILABLE,0.08896264,100001,0.017970743,,,,,,495141405,-0.045116663,-0.07014461,-0.15736745,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,17,,-0.5016339580203448
V2083_Cyg,b'A3',,,unobserved EB,4,,,,7.143,6.884,6.317,6.902,0,EB,,,--,292.81818708333327,47.48117694444445,2128480311802353536,10342012,EB,nan,nan,nan,"292.8180758333333,47.4810425",3.045468683588237e-07,Gaia DR2 2128480311802353536,292.81807623838415,47.48104263345887,79.74870041852522,13.41873522969091,313.2763085812297,67.52199730593198,,,,6.813094,6.958596,6.607133,0.9129593534678879,0.9111506259110029,,,,,,,2184183.8,10.558104629072224,41534.46944489842,621.83044,21,0,178,178,178,3,false,,,1.8702852,0.0074779573,0.14550209,0.35146299999999986,,,,false,,,,,0,0.20596123,,,,35,0.02136786,,,,22757088.525844857,41156.05079937947,552.94635,25,1.1562203,35490213.691373415,20109.96568065563,1764.8073,237,0,18277417.46653145,39762.3565107829,459.66635,24,NOT_AVAILABLE,,130001,-0.090708636,,,,,,1344301503,,,,2015.5,0,,,,1635721458409799680,7372.0,7750.0,7461.5,15,Gaia DR1 2128480307502062848,nan
V380_Cyg,b'B1.1III+B2.5/3V:',1.25,0.226,LC:Q11 SC:Q7 9 10 12-17 under,4,,,,5.615,5.675,5.712,5.771,122,Eclipsing_binary,,,--,297.65552791666664,40.599758055555554,2073743839843579776,5385723,EB,1044.67154927546,949.069840098863,1161.2897500675,"297.65552791666664,40.599758055555554",3.552128422292061e-05,Gaia DR2 2073743839843579776,297.65551057522265,40.59972506473762,75.21556118743294,7.132817742584114,314.53618927524036,59.835640216574866,0.9417389350456754,-3.068280374306102,-7.70853827607408,5.6319346,5.6103888,5.67235,0.0719682521979439,0.08443032364910381,0.09210667228384416,0.14496814576084738,0.17593006756788546,0.0582,0.403,0.2363,6723.103,0.47670105919098477,103.33503434594653,66.944145,34,16,282,298,298,31,false,1.8053970314290808,0.02434330853511722,0.09572064,3.8607326,-0.021545887,-0.06196119999999983,0.25320682,-0.19614702,-0.04270696,false,0.037,0.2123,0.122,,0,-0.040415287,,,,40,0.18732707,10.224438,0.053513415,-0.22566481,78777042.42409518,455139.7133456917,173.0832,27,1.1583178,105334916.07160251,218971.34776630544,481.04428,342,0,43234262.45247254,284948.1750730456,151.72676,32,NOT_AVAILABLE,0.1184615,100001,0.19914044,,,,,,1280065496,0.29865295,0.033063006,-0.1270009,2015.5,0,,,,1635721458409799680,7720.25,9700.333,8779.0,14,Gaia DR1 2073743835537822336,-4.462964236163624
V398_Lyr,b'M3',,,unobserved,4,,,,8.877,7.421,1.869,7.024,49,RG,,,TRES,287.0549454166666,39.15487916666667,2100382189073830528,4042516,RG,494.665556977779,464.050015806101,529.522722362535,"287.0549454166666,39.15487916666667",1.5477945927366873e-05,Gaia DR2 2100382189073830528,287.05494859817054,39.154894446731085,70.16991131031553,13.734735607155901,297.92952370423194,60.95091152057306,2.004647104188795,0.5288011348216308,3.498230335451396,5.4027195,7.5730567,4.16726,0.10819001355624652,0.1314409284899442,0.12987738952162156,0.2458091010394266,0.2843827836595943,,,,14601.003,0.7477610795018135,276.1065313225258,96.69994,33,25,259,284,284,31,true,1.2588923921912472,0.03470458516485827,0.15019646,1.5917567,2.1703372,3.4057967000000007,0.006963073,-0.22778298,0.03466539,false,,,,,0,1.2354593,,,,43,0.056493487,15.43492,-0.058714166,-0.1340798,12922086.298536584,384118.10140038753,33.64092,25,1.4285747,130094364.92164679,652251.938554263,199.45416,315,0,172927433.7390379,2921989.2237560772,59.181408,26,VARIABLE,-0.13233319,100001,-0.12537158,,,,,,404366033,-0.05585489,0.038544726,-0.1505912,2015.5,0,,,,1635721458409799680,3285.25,3311.0,3297.5,16,Gaia DR1 2100382184777487104,-3.068838859833363
V543_Lyr,b'B3V',-0.05,,unobserved bCep,4,,,,6.037,6.182,6.477,6.299,0,Classical Pulsator,,,--,284.6941154166666,40.67919,2103449001881575680,5429169,SPB,345.122761295331,339.701603163104,350.716550663015,"284.6941154166666,40.67919",8.447491503657263e-06,Gaia DR2 2103449001881575680,284.69412308147275,40.679183870412636,70.88423826082847,15.998510717159226,294.9351889706437,62.85217314227643,2.869682553364758,1.2928661336792204,-1.4244736932893733,6.159548,6.0964146,6.3134727,0.03651016234349244,0.04349185237965157,0.045876493095952035,0.08213875461667061,0.09221766895706468,0.0289,0.1404,0.078,1156.4489,0.19037907896657755,15.651170978026826,24.151241,23,8,196,204,204,31,true,1.809001446562093,0.012582658925412982,0.057593927,23.210981,-0.06313324,-0.21705810000000003,0.142904,-0.005453857,-0.15706891,false,0.015,0.073,0.039,,0,-0.15392494,,,,29,-0.07492147,62.552353,-0.19242366,-0.113509595,50348826.02930803,334009.4374402918,150.74072,24,1.1467752,64792875.364070214,114816.22581099563,564.3181,247,1,23954043.11563421,131080.65307193782,182.74278,25,NOT_AVAILABLE,-0.06771045,100002,-0.0856196,,,,,,1262840557,0.12723795,-0.15413599,0.12893221,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,15,,-1.5303200126120027
V546_Lyr,b'M3III',,,unobserved,4,,,,9.457,7.838,4.077,7.385,82,RG: low freq,,,TRES,284.8393516666667,41.63692277777778,2104055760501638016,6267345,LPV,587.76713557741,575.205881946328,600.878880067927,"284.8393516666667,41.63692277777778",5.50746770115342e-05,Gaia DR2 2104055760501638016,284.83932659629517,41.63687098829644,71.85031425700019,16.258971342223777,295.6536001585106,63.760464398059646,1.6734049941412377,-4.420890416079007,-12.035879449798582,6.784268,8.111529,5.6686263,0.025933721600506113,0.03532232531478286,0.03685788888017449,0.05481194168416621,0.05788512417859101,,,,766.93915,0.08877614974751222,3.580953958761469,16.91825,24,7,207,214,214,31,true,1.333005038623929,0.010263740422089686,0.042320237,68.04862,1.3272614,2.442902700000001,0.48517027,-0.3102098,-0.25111166,false,,,,200111,0,1.1156416,1001.6645,1070.1101,1035.8873,30,0.16197814,45.401543,-0.062464613,-0.34671775,7869432.661494579,43523.06133390099,180.81064,24,1.4062859,36445094.59342163,49104.73238238114,742.1911,233,1,43382787.71251729,162282.71869517188,267.32846,24,NOT_AVAILABLE,0.14903557,100002,0.1459914,-8.609866208870853,0.1881678175964963,71.517334,83.82083,77.48596,335073007,0.12716213,-0.09201018,-0.04663953,2015.5,9,0.0,4.5,3600.0,1635721458409799680,3576.6667,3872.1199,3720.0,13,Gaia DR1 2104055756202531968,-2.0617584963284257
V547_Lyr,b'M4-IIIa',,,unobserved,4,,,,8.109,6.611,2.258,6.199,48,RG: low freq,,,TRES,285.07942333333335,40.6839975,2103815448491466496,5429948,LPV,288.920092314708,276.921626546759,301.985143696241,"285.07942333333335,40.6839975",6.395164192096614e-05,Gaia DR2 2103815448491466496,285.0794350340927,40.683934166877044,71.00448595083816,15.730138304951492,295.5610232481278,62.79142807307092,3.4427806499619007,2.052623614226718,-14.731001971588883,5.227579,6.822384,4.097596,0.11941891556351691,0.13711587033361314,0.1485660419149978,0.26308610899763735,0.271430885744766,,,,13669.586,0.85987687814941,308.7802005824524,94.06004,36,45,271,316,316,31,true,1.3312441320935722,0.04138964452572648,0.14042707,1.2685575,1.5948048,2.7247879999999993,0.19094203,-0.17941897,-0.07276016,false,,,,200111,0,1.129983,1101.868,1217.8322,1159.8501,43,-0.10118626,23.173403,-0.16978385,-0.23965414,25798932.80659752,143402.38885477875,179.90588,27,1.3749548,152867301.40286762,363237.83575284976,420.8463,326,0,184386698.19215178,1067423.5066587164,172.73996,27,NOT_AVAILABLE,-0.059867065,100001,-0.10458201,,,76.8308,95.271645,89.96736,789690256,0.05311462,-0.032036662,-0.06940012,2015.5,0,,,,1635721458409799680,3451.0,3842.9001,3551.275,15,,-2.076309724762428
V554_Lyr,b'',,,unobserved,2,9887,4.309,0.051,7.97,8.248,8.266,8.179,0,Missing - alpha2 Cvn,,,--,288.82186208333326,40.11369027777778,2101290316961062400,5001462,a2cvn,335.749513113855,331.237286508456,340.384110652163,"288.82186208333326,40.11369027777778",8.095386429001568e-06,Gaia DR2 2101290316961062400,288.82187096088387,40.11368586856005,71.64425051321152,12.890702869814758,301.1724730456267,61.53150219241715,2.950309183143932,1.5499087817707995,-1.06838450792675,8.092074,8.058086,8.187183,0.03218932690129209,0.04094982169211509,0.040256532510948136,0.06969244544165289,0.0766676874505987,0.071,0.1788,0.1147,933.6137,0.12730564815109582,5.361749279979745,19.508318,26,5,225,230,230,31,true,1.8315852054878998,0.01001864955370546,0.050853003,28.17992,-0.033988,-0.1290969999999998,0.23132443,-0.30996892,0.0129631255,true,0.0376,0.0914,0.058,,0,-0.095108986,,,,30,-0.0957957,73.28771,0.09296279,-0.14507844,8266483.7052912265,48096.61053110864,171.87248,28,1.1467735,10927394.473817334,21112.164551932172,517.5876,245,0,4264761.671188791,31462.83697551531,135.54918,29,NOT_AVAILABLE,-0.075503826,100001,-0.24103202,,,,,,252517080,-0.10284417,0.06764294,-0.15914945,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,15,,0.4619970422481252
V819_Cyg,b'B0.5IIIn',,,LC:Q14 16 17 under,4,,,,6.15,6.27,6.481,6.381,178,sharp peaks,,,--,298.2551920833333,47.807719444444444,2086460069767734656,10618721,SPB,1114.03334931676,1050.99966783608,1184.94930805615,"298.2551920833333,47.807719444444444",4.2748128563503056e-05,Gaia DR2 2086460069767734656,298.25514641840573,47.807689665544785,81.77161318401905,10.320103829139104,322.0378001641481,66.21724005306496,0.8723898638894624,-7.175527161192761,-6.976871355153065,6.243083,6.1927276,6.3530927,0.03938587283617616,0.05587114317312055,0.05248293769482653,0.08199155357989527,0.10495415236414486,0.025,0.2081,0.0957,1437.7871,0.2231897368527194,21.484206779208606,27.71796,25,9,213,222,222,31,true,1.789706936687721,0.012914243904799444,0.0641525,17.364832,-0.050355434,-0.16036509999999993,0.38676956,-0.27386898,-0.24101274,false,0.0149,0.0862,0.0405,,0,-0.11000967,,,,34,0.05559127,16.622353,0.035042994,-0.25335842,46074888.42047478,117692.44729532218,391.4855,29,1.1529442,59994736.20029049,33114.904009124264,1811.714,292,0,23095693.806838464,67317.79696664552,343.0845,29,NOT_AVAILABLE,0.047858894,100001,0.14519401,,,,,,1095331843,0.25651935,-0.14109989,-0.12185155,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,14,Gaia DR1 2086460065463680128,-3.991407959608013


==> input_cat.csv <==
Name,SpType,[Fe/H],theta,Observed,Seasons,Teff,Log_G,E(B-V),g,r,J,kepmag,Edge_Dist,Notes,Collaborators,Interferometry?,TRES?,RA,Dec,source_id,Kepler_ID,Class,r_est,r_lo,r_hi,input_position,distance,designation,ra,dec,l,b,ecl_lon,ecl_lat,parallax,pmra,pmdec,phot_g_mean_mag,phot_bp_mean_mag,phot_rp_mean_mag,ra_error,dec_error,parallax_error,pmra_error,pmdec_error,a_g_percentile_lower,a_g_percentile_upper,a_g_val,astrometric_chi2_al,astrometric_excess_noise,astrometric_excess_noise_sig,astrometric_gof_al,astrometric_matched_observations,astrometric_n_bad_obs_al,astrometric_n_good_obs_al,astrometric_n_obs_ac,astrometric_n_obs_al,astrometric_params_solved,astrometric_primary_flag,astrometric_pseudo_colour,astrometric_pseudo_colour_error,astrometric_sigma5d_max,astrometric_weight_al,bp_g,bp_rp,dec_parallax_corr,dec_pmdec_corr,dec_pmra_corr,duplicated_source,e_bp_min_rp_percentile_lower,e_bp_min_rp_percentile_upper,e_bp_min_rp_val,flame_flags,frame_rotator_object_type,g_rp,lum_percentile_lower,lum_percentile_upper,lum_val,matched_observations,mean_varpi_factor_al,parallax_over_error,parallax_pmdec_corr,parallax_pmra_corr,phot_bp_mean_flux,phot_bp_mean_flux_error,phot_bp_mean_flux_over_error,phot_bp_n_obs,phot_bp_rp_excess_factor,phot_g_mean_flux,phot_g_mean_flux_error,phot_g_mean_flux_over_error,phot_g_n_obs,phot_proc_mode,phot_rp_mean_flux,phot_rp_mean_flux_error,phot_rp_mean_flux_over_error,phot_rp_n_obs,phot_variable_flag,pmra_pmdec_corr,priam_flags,ra_dec_corr,radial_velocity,radial_velocity_error,radius_percentile_lower,radius_percentile_upper,radius_val,random_index,ra_parallax_corr,ra_pmdec_corr,ra_pmra_corr,ref_epoch,rv_nb_transits,rv_template_fe_h,rv_template_logg,rv_template_teff,solution_id,teff_percentile_lower,teff_percentile_upper,teff_val,visibility_periods_used,other_ids,abs_gg
14_Cyg,b'B9III',0.08,0.267,unobserved,4,,,,5.334,5.394,5.365,5.49,0,"contact binary, interesting ramp at low freq",,,--,294.8603679166666,42.818272500000006,2077959092540451456,7292420,Hump & Spike,194.251074278231,187.684456735487,201.285145272043,"294.8603679166666,42.818272500000006",0.00015735472919927622,Gaia DR2 2077959092540451456,294.86048629287325,42.818403728771564,76.16126013695374,10.031073544587805,312.1857526199485,62.66388654552614,5.130571917581485,20.131409529793235,30.431793653190823,5.3699827,5.3639116,5.41885,0.15700276841491864,0.16348959674368924,0.17848867844287192,0.3339857751619853,0.33957683882055495,0.0285,0.2498,0.1018,15286.602,0.9618139367271934,412.6026889695438,97.947975,29,26,226,252,252,31,false,1.856842301709943,0.045916224001706536,0.17362256,1.0185473,-0.0060710907,-0.054938400000000165,0.24587297,-0.12195015,-0.07142982,false,0.0152,0.1397,0.0668,,0,-0.048867226,,,,37,-0.105305344,28.744522,0.038705934,-0.09419893,98853160.87289695,173353.238972041,570.2412,27,1.144551,134076683.01555383,203535.95431295686,658.7371,254,0,54604443.01876158,270571.3197935153,201.81165,26,NOT_AVAILABLE,-0.053966917,100001,-0.13458933,,,,,,165186661,-0.20992336,-0.057227593,-0.14037359,2015.5,0,,,,1635721458409799680,7420.0,9700.333,8951.333,15,Gaia DR1 2077959088236964736,-1.0718344464205538
BD+36_3564,b'K5',,,unobserved,4,,,,9.944,8.516,6.134,8.128,141,RG,,,TRES,291.8926695833333,37.117995,2051728490311183744,1575741,RG,547.117106264667,535.997662270272,558.699048472257,"291.8926695833333,37.117995",8.273941591549024e-05,Gaia DR2 2051728490311183744,291.8927082115298,37.118071792280254,69.96590264396387,9.424295746419563,304.12143800348804,57.991983859604076,1.8000448927805006,7.145821679503919,17.79354641537056,8.040623,8.78721,7.2431197,0.025991114819196522,0.034401257531550336,0.037611501816492435,0.05409691275385186,0.05747650597883894,0.224,1.8029,0.6073,282.09235,0.0,0.0,3.0255725,25,2,219,221,221,31,false,1.4818933207824483,0.00867538861033275,0.03866498,150.32924,0.74658775,1.5440902999999997,0.50038195,-0.11519566,-0.3427987,false,0.1142,0.9331,0.24,200111,0,0.797503,196.62909,209.26138,202.94524,30,0.022722635,47.858894,-0.03590406,-0.3128771,4223485.057587202,4597.67917781283,918.61237,26,1.2566354,11457697.266494371,4765.808543422341,2404.1455,235,0,10174663.773383457,12646.731789160222,804.5291,26,NOT_AVAILABLE,-0.06330115,100001,0.0830724,-78.21071301124742,0.1210221428807107,25.850368,27.608952,26.485462,992351098,0.24785315,-0.21401168,-0.23895107,2015.5,11,0.0,4.5,4250.0,1635721458409799680,4146.16,4284.87,4233.185,15,Gaia DR1 2051728486009394048,-0.6497784686068577
BD+39_3577,b'G5',,,unobserved,4,4870,2.513,0.057,8.819,8.062,6.636,8.131,217,RG,,,TRES,283.83340625,40.13883361111111,2103507894472422656,4989821,RG,311.650670508792,308.9914182984,314.355261317156,"283.83340625,40.13883361111111",1.9239117691022665e-05,Gaia DR2 2103507894472422656,283.83342916553494,40.138841563671775,70.10611122590436,16.40238012616388,293.2900560580871,62.464135090690434,3.1801058234460924,4.039455965033023,1.7943058408453174,8.089526,8.602207,7.4683795,0.02192026855402956,0.028721755748313517,0.02740393453014274,0.04748832450862115,0.059922780875226865,0.006,1.4421,0.0513,315.2837,0.0,0.0,4.086286,26,3,224,227,227,31,true,1.5470921946562735,0.007418427116895725,0.044391826,108.27293,0.512681,1.1338274999999998,0.122788176,-0.3348688,-0.034142185,false,0.0034,0.9353,0.023,200111,0,0.6211467,46.510933,47.856712,47.183823,31,0.10847517,116.04559,-0.019002048,-0.15371385,5008092.395257447,6352.800060993192,788.32837,28,1.2121162,10953068.378854213,4560.615466836758,2401.6646,244,0,8268300.2457834445,11244.514870608255,735.31854,27,NOT_AVAILABLE,-0.033720914,100001,-0.027644983,-15.134306578519674,0.13586503178173492,9.009239,9.394206,9.137387,886228013,-0.023745613,-0.017462606,-0.09639527,2015.5,17,0.0,4.5,5000.0,1635721458409799680,4935.6523,5040.0,5004.533,17,Gaia DR1 2103507890173906688,0.6211856719851312
BD+39_3882,b'F5',,,unobserved,4,6241,4.186,0.02,8.463,8.192,7.36,8.259,0,bad light curve,,,--,295.6523554166666,39.99798972222222,2076372669064227200,4850372,?,143.266948083662,142.59154490081,143.94866508398,"295.6523554166666,39.99798972222222",0.0001775599713578718,Gaia DR2 2076372669064227200,295.65231893691924,39.99781437523366,73.93156206962063,8.170565868577212,311.26924477166045,59.815348241708655,6.9512747600783795,-6.529093445942071,-40.73821359923596,8.158849,8.40947,7.793149,0.025913028889071,0.03006765068304463,0.0328119251615133,0.05527835326703316,0.05115522172678236,1.206,1.5608,1.438,442.18292,0.0,0.0,8.275456,26,3,225,228,228,31,false,1.6618744465866626,0.0075417136433189695,0.039893165,157.15994,0.25062084,0.616321000000001,0.44343317,-0.28647614,-0.16923338,false,0.6175,0.7706,0.706,200111,0,0.36569977,8.169084,8.290023,8.229553,28,0.0652853,211.85208,-0.12012288,-0.26137036,5980914.208357306,6715.943425727663,890.55457,27,1.1786759,10275589.377867738,2962.779154307024,3468.2266,238,0,6130675.371510981,5797.350442922555,1057.4961,27,NOT_AVAILABLE,0.04785329,100001,0.112573065,20.934203761905085,0.7670550073326177,2.1576006,2.4110785,2.305414,1393743014,0.11923618,-0.06779764,-0.34264567,2015.5,6,0.0,4.5,6750.0,1635721458409799680,6296.0,6655.564,6438.6665,16,Gaia DR1 2076372664758050176,2.3781189524281636
BD+42_3150,b'K0',,,unobserved,4,4716,2.329,0.063,9.111,8.257,6.743,8.35,261,not sure,,,TRES,281.25263624999997,42.64371472222222,2116742544137540608,7091342,?,545.954282342101,516.819773786676,578.502581535217,"281.25263624999997,42.64371472222222",8.422397243124703e-05,Gaia DR2 2116742544137540608,281.25257984212334,42.6436414279837,71.84130240050959,19.102430329936123,290.0903001407802,65.30002991136283,1.810260879101584,-9.667233324697618,-17.085871041024053,8.31532,8.867191,7.661614,0.0833965852206171,0.10336306252142802,0.10063208011223501,0.18946577372381954,0.1940092928840191,0.0225,1.8848,0.165,5994.6147,0.5149878123912578,94.90074661272668,63.239307,28,4,240,244,244,31,true,1.5165633481068224,0.02642615826869086,0.11096369,3.1026225,0.5518713,1.205577,0.17403364,-0.33679068,-0.18953183,false,0.026,0.9351,0.1157,200111,0,0.6537061,114.53185,130.9376,122.73473,33,0.13006999,17.988905,-0.18029507,-0.16254573,3923546.092826491,6396.341727823126,613.4047,29,1.2188874,8896477.985866254,3094.941002539606,2874.5227,257,0,6920259.0783988,7506.75476036433,921.871,29,NOT_AVAILABLE,0.124484755,100001,0.063017644,-26.962163043399457,0.17351779268387674,14.9349985,16.217289,15.697556,1183936551,-0.17725399,-0.10594467,0.0010346259,2015.5,9,0.0,4.5,4750.0,1635721458409799680,4770.6665,4971.25,4849.0,16,Gaia DR1 2116742539837981568,-0.37046138423940356
BD+42_3367,b'M0',,,unobserved,4,,,,9.468,7.756,4.983,7.271,269,RG: low freq,,,TRES,292.6715879166666,43.037706388888886,2125866188548442240,7447756,LPV,761.98189491859,746.828779128639,777.751092763516,"292.6715879166666,43.037706388888886",3.494190676802691e-05,Gaia DR2 2125866188548442240,292.6715858414645,43.03767147991811,75.61478925816363,11.557029460481917,309.0485752798862,63.435835984572435,1.2840947353311067,-0.402961672781996,-8.166714153082385,6.991751,8.036824,6.0163903,0.02134254390758943,0.02649848621637815,0.026416397602176935,0.046676701938242665,0.05880667224796282,0.4589,1.8811,0.8997,446.84952,0.0,0.0,9.12553,24,2,208,210,210,31,true,1.3845466258372259,0.007494598499021783,0.044854578,142.24968,1.045073,2.020433699999999,0.06883845,-0.21872886,0.028159127,false,0.2949,0.922,0.5073,200111,0,0.9753609,1225.3268,1312.8558,1269.0913,29,-0.044504087,48.60976,-0.10242647,-0.15788342,8429963.681689855,24072.68305136433,350.18796,25,1.3260964,30105503.896727227,18767.248159050483,1604.1512,231,0,31492838.0984552,70933.61745144456,443.9762,25,NOT_AVAILABLE,-0.20823348,100001,-0.15168877,-11.022885879945854,0.18018246710165872,71.9526,85.30636,77.28445,927953023,0.02060419,0.038310982,-0.23987795,2015.5,11,0.0,4.5,3900.0,1635721458409799680,3730.0,4061.405,3918.8035,14,Gaia DR1 2125866184249349120,-2.4179722620105766
BD+42_3393,b'K5',,,unobserved,4,,,,9.86,8.149,5.362,7.664,139,RG: low freq,,,TRES,293.95776583333327,42.36609638888889,2077747333469959168,6870455,LPV,928.952108024118,904.41632341393,954.830724423781,"293.95776583333327,42.36609638888889",5.357343779273956e-05,Gaia DR2 2077747333469959168,293.957745613167,42.36604494069387,75.44090285624088,10.410175670527533,310.4875346048029,62.478478246945,1.0485409233965675,-3.4778489097121117,-11.950441907648468,7.4138913,8.4155445,6.4632554,0.024622598759372866,0.03210595029471521,0.028965348642872993,0.050128047268467674,0.0634744869445169,,,,289.36545,0.0,0.0,4.5786514,22,0,192,192,192,31,true,1.3985246960843385,0.007485745845436782,0.047963552,99.46177,1.0016532,1.952289099999999,0.09089861,-0.48345822,-0.18863755,false,,,,200111,0,0.9506359,1159.2957,1268.0935,1213.6946,27,0.07589105,36.199837,-0.11708155,-0.23226637,5947540.680758539,11850.448644388667,501.88318,26,1.313969,20407496.31632695,10850.299838787842,1880.8232,225,0,20867276.544406135,45913.15372000614,454.4945,25,NOT_AVAILABLE,0.061498348,100001,0.17752306,21.6735068244312,0.13737236202104824,67.20721,77.04411,72.000626,1141641629,0.09726931,-0.21718661,-0.24326831,2015.5,13,0.0,4.5,3900.0,1635721458409799680,3881.36,4155.715,4015.0,15,Gaia DR1 2077747329166751360,-2.42607532294456
BD+43_3064,b'K5',,,unobserved,3,,,,10.18,8.692,6.205,8.284,0,RG,,,TRES,281.3657666666666,43.9953375,2117284053614333312,8075287,RG,641.029617229135,621.919910626924,661.328015894773,"281.3657666666666,43.9953375",0.00011090291034656078,Gaia DR2 2117284053614333312,281.3657024307495,43.995236683395596,73.2201929013917,19.476250316713145,290.92417189490845,66.61084217227871,1.5328004778440687,-10.767025657552434,-23.42257700014015,8.20331,8.981694,7.383054,0.03457549409716607,0.04034363620031347,0.04754081420412862,0.07417293136373543,0.06657433559376766,0.219,0.7937,0.436,274.62134,0.0,0.0,5.030076,20,5,171,176,176,31,true,1.4809638301699692,0.011081144865858513,0.04964275,112.84291,0.7783842,1.5986399999999996,0.58624494,-0.33267474,-0.29883933,true,0.0859,0.3421,0.1825,200111,0,0.82025623,227.53255,248.07335,237.80295,28,-0.05480187,32.24178,-0.21261169,-0.4703777,3530834.822405227,4962.642228523272,711.48285,23,1.264803,9863303.093230722,3292.6866772971753,2995.5183,218,1,8944300.638816802,16284.614733410817,549.24854,24,NOT_AVAILABLE,0.05051032,100002,-0.063289896,-14.226023912768262,0.20543940328208565,26.52519,29.446972,28.336744,1081208863,-0.032221645,-0.02821081,-0.26302144,2015.5,12,0.0,3.0,4500.0,1635721458409799680,4176.96,4401.0,4258.0,14,Gaia DR1 2117284049315538432,-0.8310804775631606
BD+43_3068,b'G0',,,unobserved,4,5506,4.394,0.011,8.754,8.254,7.181,8.308,0,not good,,,--,281.5739529166666,43.815664444444444,2117267079903573504,8006792,-,53.7738365747513,53.6508736699958,53.8973543593231,"281.5739529166666,43.815664444444444",0.00018813342346805768,Gaia DR2 2117267079903573504,281.57417508745425,43.81556598527454,73.09348679592462,19.27486861784048,291.20404362595394,66.4049395712588,18.56759061637905,37.18538151482937,-22.90694741955538,8.267944,8.628723,7.7897754,0.03534275963291273,0.03842876470745881,0.0423019075336395,0.06788758851138996,0.07390662061064586,0.008,0.292,0.143,290.89014,0.0,0.0,6.4566927,18,2,155,157,157,31,true,1.6039818960760703,0.010876165858858545,0.04902309,104.80995,0.3607788,0.8389476000000009,0.30348808,-0.1844848,-0.06958324,false,0.0045,0.144,0.058,200111,0,0.47816896,1.0631689,1.070242,1.0667055,23,-0.06801,438.93033,0.083323054,-0.35798255,4887266.545806501,8072.029800917134,605.457,20,1.1876361,9293268.546858937,4699.760090600695,1977.3921,171,0,6149754.909231502,5671.835415612552,1084.2618,18,NOT_AVAILABLE,-0.1601542,100001,-0.33179,-0.0810845688897669,0.11345557820822356,1.0228665,1.0624237,1.0424241,1582559403,-0.2602282,0.013578791,-0.12274461,2015.5,3,0.0,4.5,6000.0,1635721458409799680,5691.0,5800.0,5745.3335,14,Gaia DR1 2117267075604798080,4.6150888851424305
BD+43_3171,b'M0',,,unobserved,4,,,,10.412,8.818,5.904,8.373,332,RG: very low freq?,,,TRES,287.45698958333327,43.552323055555554,2105998150870718080,7810954,LPV,751.476917005421,735.000815376891,768.694554141662,"287.45698958333327,43.552323055555554",6.498360974615474e-05,Gaia DR2 2105998150870718080,287.45698914447445,43.552258072724186,74.45713501898182,15.21717648065769,301.11225972457345,65.11705461471962,1.3024513360286278,-0.09638374997851518,-15.150234708761115,8.178079,9.11727,7.2595487,0.024635672373460305,0.029000029167215443,0.029594374519888368,0.05319795754217267,0.05950969658288045,,,,286.7617,0.0,0.0,3.6749978,24,4,209,213,213,31,true,1.4143871042329872,0.008563454666732067,0.043635532,104.05474,0.9391918,1.8577212999999997,0.32259282,-0.1500052,0.06295347,true,,,,200111,0,0.91853,417.4657,449.1809,433.3233,25,0.07380259,44.010098,-0.015873356,-0.062539645,3116354.837979111,5831.640185883288,534.3874,23,1.3014325,10095198.798429774,5174.721625811545,1950.868,220,0,10021864.977152638,15420.658010570676,649.8987,23,NOT_AVAILABLE,0.16303603,100001,0.0830734,-17.09877440476229,0.15484229954939088,43.378147,47.713245,46.788292,1368642482,0.027207207,0.08598068,-0.18055847,2015.5,9,0.0,3.0,4500.0,1635721458409799680,3812.5,3998.47,3850.0,15,Gaia DR1 2105998146573851136,-1.2014992248732153
BD+43_3213,b'K5',,,unobserved,4,,,,10.425,8.775,5.821,8.311,127,RG: low freq,,,TRES,289.8925483333333,43.48016972222222,2102821524341578496,7747499,LPV,948.76650655514,924.29038468176,974.549008379324,"289.8925483333333,43.48016972222222",7.564494504265693e-05,Gaia DR2 2102821524341578496,289.8924896223989,43.48010721400488,75.1284091941481,13.573510949498841,305.0228476799638,64.51957043821379,1.0257192658875627,-9.906958735044824,-14.525635514034725,8.13925,9.085287,7.209542,0.022537206739376304,0.028505002910759903,0.027690488962335242,0.04884177066782587,0.053940716688156615,0.5555,1.7803,0.881,449.27112,0.0,0.0,7.9124193,27,2,239,241,241,31,false,1.4353898408023205,0.007816001426907805,0.039401583,85.58534,0.9460373,1.8757449999999993,0.2317972,-0.20255515,-0.095201924,false,0.265,0.801,0.442,200111,0,0.929708,587.09204,641.7726,614.4323,33,-0.016066007,37.042294,0.028699094,-0.153869,3209523.780437619,4692.0759540480085,684.03064,30,1.3097659,10462762.275162553,5418.779757188149,1930.8336,277,0,10494245.573362473,16952.439939428546,619.0404,30,NOT_AVAILABLE,0.009899605,100001,-0.11317488,-14.995950160997168,0.14142750819955444,47.039383,53.197517,49.031628,1033283654,-0.0037745468,-0.04391716,-0.13012552,2015.5,14,0.0,3.0,4500.0,1635721458409799680,3940.0266,4190.0,4103.9937,16,Gaia DR1 2102821520040742272,-1.746546723929816
BD+47_2825,b'K0',,,unobserved,4,,,,9.75,8.558,6.503,8.251,162,Not sure - classical?,,,--,291.0817929166666,47.41309805555555,2129162799284981760,10337574,EB,485.795395877119,478.718728562602,493.080555986296,"291.0817929166666,47.41309805555555",7.474844013865456e-05,Gaia DR2 2129162799284981760,291.08177124447565,47.4130247599545,79.17175397724124,14.453044621505219,310.356535067168,67.91993630327437,2.030123338147501,-3.4299894382599803,-17.029704160410404,8.236473,8.858223,7.529015,0.026880864267099683,0.027291888527697847,0.030192226882378593,0.056963658142669286,0.055161052710351904,0.0666,1.1735,0.2495,231.0165,0.0,0.0,0.5958327,26,4,224,228,228,31,true,1.507005051251054,0.007626864517087246,0.04255542,93.695145,0.6217499,1.3292080000000004,0.24586499,-0.24473177,-0.09496016,false,0.0332,0.834,0.135,200111,0,0.707458,111.28212,116.70557,113.99384,29,0.12931299,67.23994,-0.08097067,-0.3735693,3956087.7290304867,4655.794014165932,849.71277,27,1.2308764,9566583.71259276,2702.229942261293,3540.2551,234,0,7819194.472170415,11424.856503354265,684.402,26,NOT_AVAILABLE,0.08810184,100001,0.027789949,-30.077879743339004,0.16014808923693066,16.054802,17.459345,16.93277,220448062,0.20219323,-0.025731083,-0.34876558,2015.5,16,0.0,4.5,4750.0,1635721458409799680,4513.7,4707.0,4583.346,16,Gaia DR1 2129162794987627776,-0.19579397232665663
BD+47_2891,b'K0',,,unobserved,2,,,,10.081,8.962,6.99,8.68,,nothing,,,--,294.8728645833333,47.44689833333333,2128576003674178688,10347606,RG,262.761110578283,261.121186033665,264.421392272191,"294.8728645833333,47.44689833333333",0.0001258314417071159,Gaia DR2 2128576003674178688,294.87270940492334,47.44682890349002,80.35005377586508,12.15912841871801,316.50338704707394,66.91405347705002,3.776999249599714,-24.421463656968236,-16.178054714336678,8.6254015,9.2239065,7.9333396,0.019859815208383966,0.02446410733682774,0.023719932488418735,0.04878626061962834,0.05599150678615924,0.2287,2.4987,0.613,375.6424,0.0,0.0,5.7888565,27,2,234,236,236,31,true,1.5238896217804276,0.00646490767942688,0.047136053,211.81868,0.598505,1.2905669,0.24528736,-0.3610185,0.08769454,false,0.1469,1.1225,0.337,200111,0,0.6920619,22.045582,22.533825,22.289703,31,0.070354946,159.23314,-0.22627056,0.082415804,2824831.065141705,3797.003004819075,743.9633,31,1.2283163,6686297.545032545,1872.1671754961942,3571.4211,257,0,5388057.5663652085,7725.200017188145,697.46515,31,NOT_AVAILABLE,-0.31408948,100001,-0.06735951,-4.230151683882895,0.8074055802756306,7.018564,7.406852,7.191773,597296655,0.16294941,-0.0022271057,-0.129569,2015.5,2,0.0,4.5,4750.0,1635721458409799680,4608.245,4734.0,4676.645,16,Gaia DR1 2128575999372245632,1.5275960561213981
BD+48_2904,b'K0',,,unobserved,4,4529,2.014,0.083,9.364,8.42,6.692,8.487,0,nothing,,,TRES,292.57224833333333,48.65654388888889,2129676443013218304,11085556,RG,400.926312809394,395.619176599306,406.375153211787,"292.57224833333333,48.65654388888889",7.432568866037436e-05,Gaia DR2 2129676443013218304,292.57235027073966,48.65657535394386,80.76852758710793,14.072587420268878,314.1718172128976,68.66097120582724,2.4659137827665267,15.631611065991626,7.27584928890621,8.439092,9.072075,7.7173204,0.026518055135524445,0.03743494591632784,0.03319923303896231,0.061124023062982,0.07579819620570105,,,,311.2079,0.0,0.0,5.6858907,21,0,186,186,186,31,true,1.5108353697001806,0.009050015162879066,0.054880273,111.27371,0.6329832,1.3547545999999997,0.13499796,-0.36325932,-0.031586617,false,,,,200111,0,0.72177124,60.747726,63.336548,62.042137,25,-0.023128623,74.27623,-0.2524663,-0.15339452,3248817.475099215,4854.591668792334,669.2257,23,1.2374657,7937974.453281308,2449.4331108492165,3240.7395,207,0,6574154.056048498,8108.949260575778,810.7282,22,NOT_AVAILABLE,-0.2523097,100001,-0.17616615,4.797730073059547,0.3002449219966619,11.620991,12.509567,11.988361,1159551046,-0.11911432,-0.0010989599,-0.057122156,2015.5,7,0.0,4.5,4500.0,1635721458409799680,4580.12,4752.0,4678.6235,15,Gaia DR1 2129676438715223296,0.423769200252492
BD+48_2955,b'K2',,,unobserved,4,,,,9.757,8.344,5.937,7.961,0,RG,,,TRES,297.04024833333335,48.40020611111111,2086732572553136896,10988024,RG,589.379688373297,578.252345903884,600.935678758402,"297.04024833333335,48.40020611111111",0.00014080361034712985,Gaia DR2 2086732572553136896,297.04022262665774,48.400066345720916,81.90172360281159,11.316473132050763,320.92237662915295,67.11945964286026,1.668646346719117,-3.9768026896517235,-32.48122184850942,7.8992686,8.650331,7.101812,0.026504328219547523,0.03715201201925955,0.03238960755458666,0.05578100108856883,0.07467801646015394,0.177,1.5771,0.417,248.23727,0.0,0.0,4.113413,20,4,168,172,172,31,false,1.480011173330452,0.00907603462574096,0.05236124,84.133896,0.7510619,1.5485189999999998,0.10527712,-0.31824523,-0.055824228,false,0.0896,0.7484,0.2052,200111,0,0.79745674,262.93594,279.38156,271.15875,23,0.068032496,51.517956,-0.12421196,-0.08069932,4790965.4912893465,10524.569543795691,455.21722,20,1.2550821,13050852.530827703,5542.780204244166,2354.5679,185,0,11588925.953016568,26501.398582482787,437.2949,21,NOT_AVAILABLE,-0.06240303,100001,0.017466845,3.295644666898802,1.9882773141088825,21.47741,31.387753,30.830261,425374919,0.09518801,-0.06345555,-0.21973519,2015.5,9,0.0,3.0,4500.0,1635721458409799680,4180.73,5054.0703,4218.36,14,Gaia DR1 2086732572553136896,-0.9527072240151062
HD_174020,b'K5',,,LC:Q2 6 10 14 under,4,,,,8.749,7.187,4.893,6.753,17,RG,,,TRES,281.6170933333333,43.56082694444444,2117257184298759424,7800227,RG,433.093552355967,428.980414096679,437.284892296848,"281.6170933333333,43.56082694444444",1.0372066880805081e-05,Gaia DR2 2117257184298759424,281.6170790924472,43.56082798676571,72.85028756600923,19.16034251734559,291.15378157944644,66.14911724186759,2.280283027835875,-2.451148270203531,0.1825778325038408,6.6002703,7.479234,5.7255154,0.018855094322234152,0.021411335829279034,0.02196925701334327,0.04163577960836762,0.04430565511302448,0.1529,1.4391,0.4447,412.682,0.0,0.0,7.2877316,26,6,227,233,233,31,true,1.4400934216064905,0.005985445242169504,0.03746565,211.61618,0.87896395,1.7537186,0.1914351,-0.26833424,-0.082404874,false,0.0819,0.612,0.226,200111,0,0.8747549,498.94272,516.5018,507.72226,35,0.00082507613,103.79427,-0.22913055,-0.014989732,14088396.32448164,31480.53123293653,447.52728,28,1.2798113,43175585.05871671,13296.782719200386,3247.07,268,0,41168201.641395785,94975.3995974838,433.46173,29,NOT_AVAILABLE,-0.20332226,100001,-0.1612652,-15.397351136344238,0.15108965572074484,41.202034,46.707867,44.19903,1446967060,-0.13479878,-0.04348832,-0.11860942,2015.5,13,0.0,4.5,4000.0,1635721458409799680,4009.0166,4268.483,4121.2266,16,Gaia DR1 2117257179999914752,-1.5826382912759893
HD_174177,b'A2IV',,,unobserved,4,,,,6.568,6.508,6.276,6.575,72,not sure-  Guy?,,,--,281.74612833333333,46.31492166666666,2119115290229197568,9630812,?,223.87107169203,222.238702416163,225.527164501019,"281.74612833333333,46.31492166666666",7.174554205525298e-05,Gaia DR2 2119115290229197568,281.7461648866867,46.3148545101209,75.64256412070017,19.979667003172395,292.90553296489725,68.82205662938388,4.438266864924132,5.844908496719322,-15.60565628239257,6.4831395,6.5423408,6.4237943,0.028399539238139832,0.03858992619320786,0.03255979682221388,0.06613244072899031,0.07440758351718654,0.2776,0.866,0.6827,845.8415,0.13630528333726064,8.067233909862942,18.756409,23,4,199,203,203,31,true,1.7700105123948824,0.008550598474599038,0.053385943,40.07799,0.05920124,0.11854649999999989,0.22565691,-0.44745767,-0.17930198,false,0.1076,0.4197,0.3275,,0,0.059345245,,,,25,0.0364988,136.31126,-0.09878556,-0.0849204,33390191.987751648,64650.4322757424,516.47284,21,1.1442153,48093954.12731204,14830.37170374138,3242.9365,211,0,21639649.678207897,27564.925510412308,785.0429,16,NOT_AVAILABLE,-0.069403544,100001,0.0074532893,,,,,,395664009,-0.010851438,-0.17181851,-0.0039169746,2015.5,0,,,,1635721458409799680,8383.25,9314.0,8735.0,15,Gaia DR1 2119115285930747264,-0.2668503913833149
HD_174676,b'',,,unobserved,4,3676,1.446,0.043,9.268,7.719,5.134,7.481,0,"RG: low freq, poor quality",,,TRES,282.41514749999993,43.07346666666667,2105176094130309120,7420037,LPV,993.330643516485,967.971650079561,1020.02818533587,"282.41514749999993,43.07346666666667",7.784634074563448e-05,Gaia DR2 2105176094130309120,282.4151181280706,43.073391835450735,72.57535854527433,18.44831646782074,292.3025823364086,65.554244081043,0.9782974974565731,-4.9979318973184705,-17.41045002429741,7.4398384,8.772441,6.338046,0.02175226120640789,0.02528343268314133,0.026167973657217104,0.047551742607894486,0.04895349165450553,1.1369,2.1671,1.5597,535.1522,0.0,0.0,10.804344,26,7,227,234,234,31,true,1.328369696751391,0.006594261135243855,0.03790541,96.02759,1.3326025,2.4343950000000003,0.27713504,-0.16529773,0.019237492,false,0.5833,1.0895,0.734,200111,0,1.1017923,1750.4946,1915.5415,1833.0181,32,-0.0077404813,37.3853,-0.0655317,-0.18350148,4281331.520631006,46550.33301151052,91.97209,29,1.390139,19925577.859550215,36178.883799022115,550.7516,268,0,23417990.462194085,122207.02612641276,191.62556,29,NOT_AVAILABLE,-0.11338745,100001,-0.18860535,-37.127330023620345,0.3144634389612898,101.463036,115.07094,111.32464,1506686889,-0.017441124,0.07002066,-0.20622157,2015.5,11,0.0,3.0,4000.0,1635721458409799680,3520.75,3749.42,3579.5,16,Gaia DR1 2105176089831152000,-2.545630766711507
HD_174829,b'K0',,,unobserved,4,,,,8.583,7.304,5.099,6.967,7,RG,,,TRES,282.6293379166666,42.912145555555554,2105159257858400640,7339102,RG,354.984667838942,351.577502278833,358.457315095619,"282.6293379166666,42.912145555555554",9.886509551491446e-05,Gaia DR2 2105159257858400640,282.6293725122248,42.91224111866114,72.47356069512854,18.24535655547499,292.5911064100821,65.36406440440355,2.7884378885277594,5.841124771196487,22.16631040236421,6.9280105,7.5869527,6.1958346,0.02339472543585267,0.02617080249764717,0.027090622784008065,0.048507173315140546,0.04945390468587154,,,,193.48093,0.0,0.0,0.7808168,21,2,184,186,186,31,true,1.5028938307216604,0.00676523534834368,0.038142424,158.56215,0.6589422,1.3911181,0.19999646,-0.34629443,0.026637265,false,,,,200111,0,0.7321758,199.73029,206.28287,203.00658,27,-0.10882353,102.93,-0.12021817,-0.1901956,12757752.954791622,15803.994309306056,807.24866,24,1.2357713,31925821.227027524,7471.633188831814,4272.9375,218,0,26695260.741602406,81358.22419667272,328.12,25,NOT_AVAILABLE,-0.09585663,100001,-0.22589777,9.695534789749603,0.17774332370970733,21.307068,23.774393,22.778057,1575377161,-0.23221417,0.1106281,0.01332706,2015.5,13,0.0,4.5,4500.0,1635721458409799680,4468.37,4720.0,4565.05,15,Gaia DR1 2105159253559358720,-0.8230374791242214
HD_175132,b'B9IIIpSi',1.4,,181022,4,,,,6.19,6.263,6.315,6.362,434,sharp peaks,,,--,283.03020749999996,41.383244166666664,2104376989694932608,6020867,a2cvn,333.277296742273,327.620809937238,339.128911434264,"283.03020749999996,41.383244166666664",1.636322228169332e-05,Gaia DR2 2104376989694932608,283.0301864252041,41.383239957217015,71.08260041148134,17.42504603201471,292.53512439256775,63.80664355695334,2.972932034579964,-3.695485437456263,-1.000444806746164,6.242306,6.229954,6.292994,0.044052482061672824,0.04704871075894987,0.051394418860562556,0.09959331661052075,0.09088631985301289,0.1129,0.415,0.2413,1382.0035,0.21417083938736342,20.23131941865595,27.39367,24,5,197,202,202,31,true,1.7677760347005185,0.012191841852956582,0.060486313,18.432787,-0.012352467,-0.06303999999999998,0.2528418,-0.28830376,-0.01244381,false,0.0813,0.2091,0.1217,,0,-0.05068779,,,,32,-0.006495973,57.845425,-0.05178108,0.12569018,44521900.825800054,80732.46339319945,551.47455,25,1.1481466,60037666.1455612,48802.46883414348,1230.2178,245,0,24410145.169531696,77005.64619947488,316.99164,25,NOT_AVAILABLE,0.056197163,100001,-0.105915286,,,,,,770926626,-0.30513063,-0.012857967,-0.20971902,2015.5,0,,,,1635721458409799680,6927.0,9641.25,8429.0,16,Gaia DR1 2104376985395728000,-1.3717226499801383
HD_175466,b'K2',,,unobserved,4,,,,8.277,6.628,3.858,6.165,113,RG: low freq,,,--,283.3688629166666,42.902613055555555,2104983267278926336,7340766,LPV,397.768583985094,391.155241009599,404.60524595333,"283.3688629166666,42.902613055555555",0.00011545443906307955,Gaia DR2 2104983267278926336,283.36901958416325,42.90260041894265,72.66498041561199,17.735016646129353,293.8526630294693,65.23863937324548,2.4861144556838175,26.641132763922077,-2.9966827562139944,5.9186597,6.8944087,4.9889827,0.031023763198866246,0.054844423974199086,0.04216993969724987,0.06601758330456864,0.09023343609986124,0.7442,2.3618,1.2247,1239.5383,0.177772816050032,14.82664274024899,25.226679,24,10,202,212,212,31,true,1.4077123358923114,0.010706205921131225,0.06263534,26.48232,0.975749,1.9054259999999994,0.14956288,-0.52416533,0.13313529,false,0.3219,1.0756,0.565,200111,0,0.929677,824.47766,865.7905,845.1341,37,0.0053182053,58.95466,0.05655421,-0.3177314,24143029.792490188,82568.28898816767,292.40076,23,1.3014566,80887677.34198956,88599.98560000063,912.9536,298,1,81128766.96281306,151320.0387018215,536.14026,31,NOT_AVAILABLE,-0.10664873,100002,-0.20627981,-14.617607906108177,0.1458427465386488,51.575558,63.550533,59.520508,1246823812,-0.012236815,0.22188452,-0.064456776,2015.5,9,0.0,4.5,3900.0,1635721458409799680,3903.895,4333.4697,4033.8933,13,Gaia DR1 2104983262980218368,-2.0794926964471
HD_175740,b'G8III',-0.1,1.035,unobserved,4,,,,6.486,5.462,4.08,5.212,0,RG: suppressed l=1,"Tim W, Guy, Cleo",Yes,TRES,283.71740624999995,41.60272027777778,2104485016711846656,6265087,RG,81.4820221791748,80.9011996865216,82.0710941761192,"283.71740624999995,41.60272027777778",1.2838448064014493e-05,Gaia DR2 2104485016711846656,283.71739473102826,41.602710757624294,71.4923869942412,17.02513595743053,293.781794973918,63.913772864725594,12.244833540188248,-2.0592122135317004,-2.234456162507609,5.152375,5.713495,4.5422215,0.0746271862594925,0.08187324395302796,0.08743913230075259,0.1583566628482975,0.16373111684533725,0.016,2.0547,0.1235,3682.1746,0.4560450882099821,80.4190493959865,49.041233,29,37,226,263,263,31,true,1.580862759186532,0.023309707278737626,0.092102446,4.486746,0.56111956,1.1712734999999999,0.198553,-0.107369274,-0.20784989,false,0.0077,0.7833,0.07,200111,0,0.6101537,49.455006,50.352146,49.903576,39,-0.053503007,140.03838,-0.13507766,-0.1976373,71640289.11442596,86329.88058459002,829.8435,23,1.1845609,163831077.08958966,333712.70794782834,490.93448,258,0,122427599.54842605,319766.1634627304,382.86603,26,NOT_AVAILABLE,-0.120763004,100001,-0.118837826,-9.51921435700056,0.1333296836813992,9.44429,10.5195265,10.166877,926242814,-0.101663046,-0.15956675,0.0605436,2015.5,10,0.0,3.0,4750.0,1635721458409799680,4730.0,4992.0,4811.3335,16,,0.5970660071983884
HD_175841,b'A2',-0.2,,LC:Q11-12 14-16 SC:Q3 under,4,7898,3.506,0.046,6.805,6.912,6.491,6.885,224,Classical: gDor?,,,--,283.8569025,40.17715388888889,2103508478587989504,4989900,GD/DS Hybrid,241.036857182009,238.939575069891,243.17061439885,"283.8569025,40.17715388888889",8.832688977706312e-06,Gaia DR2 2103508478587989504,283.8569085302235,40.17716142468002,70.15015247486618,16.40004983235194,293.3451464804437,62.49793609183138,4.120286142562485,1.0439774690814803,1.69037262363303,6.797499,6.875001,6.703146,0.02956104571780359,0.038586374813688436,0.03613670676058932,0.06570671370989077,0.07827130745226728,0.1566,0.802,0.5045,901.7739,0.13893257607464865,8.67956497782395,19.662357,24,3,203,206,206,31,true,1.70348738918014,0.009465190973635563,0.053805456,36.972,0.077501774,0.17185499999999987,0.23716918,-0.41862273,-0.021311907,false,0.085,0.4251,0.257,,0,0.0943532,,,,34,0.1786779,114.01942,-0.14507297,-0.12883198,24578468.3077034,34417.06142794862,714.13617,26,1.1473554,36003660.40087137,12618.180082306957,2853.3164,249,0,16730525.119209351,19985.759440841808,837.1223,22,NOT_AVAILABLE,-0.0673563,100001,0.033372693,,,,,,382726143,0.10609071,-0.015432599,-0.30461693,2015.5,0,,,,1635721458409799680,8207.0,8730.0,8459.333,16,Gaia DR1 2103508474289455744,-0.11291828023719308
HD_175884,b'K0',,,unobserved,4,,,,7.878,6.56,4.655,6.21,153,RG: period spacing?,Tim W,Yes,TRES,283.89887208333334,42.060274166666666,2104876786449045504,6584587,RG,238.859931683634,237.414734265016,240.322514135349,"283.89887208333334,42.060274166666666",0.00020047672113300818,Gaia DR2 2104876786449045504,283.8989586393001,42.06046406463718,71.98975802050664,17.066596298139963,294.31250729120853,64.33113519832722,4.157817462428139,14.90787703373072,44.068178499137886,6.144104,6.837637,5.389761,0.02036930751336745,0.023544447140963966,0.025291339615037073,0.04480716757339521,0.04192632885819682,0.142,1.2283,0.4347,692.43146,0.059576602305484824,1.712750604873751,14.24069,29,16,237,253,253,31,true,1.4800695333126554,0.006714491500426858,0.033721577,138.93704,0.69353294,1.447876,0.40908605,-0.2806706,-0.03335996,false,0.084,0.8101,0.204,200111,0,0.75434303,204.70078,208.98758,206.84418,35,0.020222291,164.39688,-0.16275798,-0.15163799,25439030.133816645,64137.582110623516,396.6322,27,1.2404879,65721091.72483976,22219.773832534138,2957.775,255,0,56087189.66654328,101282.49292412009,553.76984,28,NOT_AVAILABLE,-0.020876346,100001,-0.00964616,-39.04672063676426,0.7701123327503049,24.555866,26.528755,25.453356,1555552007,0.070302606,0.017759286,-0.17739923,2015.5,15,0.0,4.5,4500.0,1635721458409799680,4249.9,4417.3267,4338.75,17,Gaia DR1 2104876782149717760,-0.7466125187756374
HD_176209,b'A0',,,unobserved,4,8494,3.527,0.063,7.312,7.478,7.195,7.437,0,not sure,,,TRES,284.2626883333333,45.85595055555556,2107207888539182464,9327530,?,282.175747324215,279.490230309779,284.912433887595,"284.2626883333333,45.85595055555556",8.30742834464927e-05,Gaia DR2 2107207888539182464,284.2626947595344,45.856033509189636,75.80653579341221,18.181696413774198,297.2011260154151,67.9529316162195,3.515426778428256,0.9736261399642627,19.244597005841843,7.3647585,7.4112263,7.320233,0.03065147223122031,0.030630671556350447,0.03379063261538445,0.0688159829252224,0.06844517478948609,0.5099,0.78,0.6773,887.85486,0.12919160266138055,6.456768651907285,18.561285,26,4,228,232,232,31,true,1.761221650874021,0.009838414985999164,0.052076586,34.90653,0.04646778,0.09099330000000005,0.24869989,-0.11747735,-0.1414511,false,0.2259,0.389,0.319,,0,0.044525623,,,,30,0.013903615,104.035545,-0.20991121,-0.25790998,14999082.117526617,20684.463292011467,725.1376,26,1.1463062,21352208.955565143,5902.582012489047,3617.4353,251,0,9477086.878153156,41847.48525707042,226.4673,24,NOT_AVAILABLE,0.24003835,100001,0.1302313,,,,,,379731673,0.03753606,-0.07793067,0.113959976,2015.5,0,,,,1635721458409799680,8880.0,9345.0,9116.0,15,Gaia DR1 2107207884239570176,0.11216008040468406
HD_176582,b'B5V',,,LC:Q12-13 under,4,,,,6.248,6.393,6.748,6.51,171,sharp peaks with envelope,,,--,284.80121625,39.21732166666667,2100218568000743680,4136285,a2cvn,298.632765424639,294.843324577633,302.519093265595,"284.80121625,39.21732166666667",3.4293121406106573e-06,Gaia DR2 2100218568000743680,284.8012125965503,39.217319730607784,69.51402220783339,15.363314214919232,294.4288847415634,61.407250310300455,3.320496999101518,-0.6789876072170037,-0.48070340067873546,6.383207,6.3177905,6.5498567,0.035075622039094256,0.04241820820053693,0.042702886439170286,0.07823624537059397,0.08672538297162,0.0199,0.1121,0.04,1705.327,0.20321842873424048,19.304817236038165,30.641842,27,1,233,234,234,31,true,1.8115937902314208,0.010414517087368126,0.055710334,19.611832,-0.065416336,-0.23206620000000022,0.08605,-0.22927117,0.01109613,false,0.0097,0.0668,0.021,,0,-0.16664982,,,,30,0.016429942,77.75814,0.0018082808,-0.05407996,41061905.11409287,111018.54688848727,369.86526,26,1.144104,52730699.70857431,42835.00188294099,1231.0189,249,1,19267499.164029595,51990.08762251721,370.5995,27,NOT_AVAILABLE,-0.079234906,100002,-0.18989089,,,,,,552752058,-0.1445875,0.028597184,-0.114867695,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,16,Gaia DR1 2100218563702665856,-0.9924802798796213
HD_176626,b'A2V',,,unobserved,4,,,,6.849,6.851,6.726,6.933,67,two peaks,,,--,284.7739745833333,43.72101861111111,2105841848421613568,7943968,RM,224.787633814365,223.050887710516,226.551148077782,"284.7739745833333,43.72101861111111",6.551919145108812e-05,Gaia DR2 2105841848421613568,284.773986958228,43.72108351702955,73.85182254069281,17.077447451776866,296.71269377406713,65.79587289687716,4.420104361070122,2.023299812608799,15.059863375712332,6.84066,6.868415,6.8337407,0.0316019871551553,0.03372935994389623,0.03437441902130199,0.06964686200912037,0.0709545875136649,0.3596,0.6816,0.5365,821.7076,0.12528858601681492,5.799258963085915,18.574883,22,4,191,195,195,31,true,1.7670917234932808,0.00900962737228995,0.050169203,41.254757,0.027754784,0.034674299999999825,0.05757339,-0.29276624,-0.07860587,false,0.1667,0.338,0.2643,,0,0.006919384,,,,37,-0.07324276,128.58702,-0.13001111,-0.09145743,24728015.16163507,33457.49400203058,739.08746,26,1.143408,34600487.45928648,12779.284008889954,2707.5452,239,0,14834458.65057945,32807.37286252406,452.16843,24,NOT_AVAILABLE,-0.117925406,100001,-0.09789222,,,,,,9623942,0.083551876,-0.083256155,-0.08964095,2015.5,0,,,,1635721458409799680,9125.0,9500.0,9300.0,15,,0.08179792089534477
HD_176894,b'F0',,,unobserved,4,,,,8.055,7.704,6.947,7.7,0,Classical Pulsator: red at low freq? Guy?,,,--,285.13307875,41.68424611111111,2104067683330612992,6267965,GD,82.8018088195065,82.5913361732959,83.0133377777867,"285.13307875,41.68424611111111",7.974802430863998e-05,Gaia DR2 2104067683330612992,285.1331768796137,41.684277559804265,71.98231641424871,16.073582956223948,296.16142132891656,63.75550025845635,12.04817790942885,17.016736988378426,7.241709568044541,7.6103888,7.827916,7.2983947,0.025136515871174197,0.0281740548798597,0.030545880578072494,0.05446877718717456,0.05514857825600042,0.1994,0.875,0.5487,493.99002,0.0,0.0,10.297929,24,1,212,213,213,31,true,1.6783044677376937,0.008238609685862909,0.041118592,80.02989,0.21752739,0.5295212999999999,0.3487564,-0.2241186,-0.20316033,false,0.087,0.4297,0.2727,200111,0,0.31199408,4.51968,4.556428,4.538054,30,-0.117444724,394.4289,-0.2655775,-0.1088939,10218540.903369725,14782.70931022207,691.2495,24,1.1678962,17029063.64594929,4808.565457990806,3541.402,237,0,9669636.035344832,16571.047277947244,583.52594,26,NOT_AVAILABLE,-0.13741104,100001,-0.0036727013,,,1.4978517,1.6561514,1.5900985,1376726635,0.17946309,-0.22247846,0.05560192,2015.5,0,,,,1635721458409799680,6546.267,6883.5,6680.85,14,Gaia DR1 2104067679031766144,3.0201896793757195
HD_177697,b'K5',,,unobserved,4,,,,9.382,7.756,4.014,7.3,16,RG: probably,,Yes,--,286.00694208333334,40.11621916666667,2100727362705844608,4994443,RG,472.043328346678,466.781734547713,477.422720830381,"286.00694208333334,40.11621916666667",0.00014573858046005667,Gaia DR2 2100727362705844608,286.00681757967044,40.11610882972915,70.74599825502517,14.858924438043452,296.76356791557356,62.07620902396658,2.089835001188665,-22.162852538624076,-25.67113484050588,6.7638826,8.023894,5.6862783,0.019391262531384255,0.025685571467439425,0.023695462677030064,0.041774833067581285,0.04958195184319665,,,,582.9986,0.0,0.0,12.108598,27,5,225,230,230,31,true,1.338366681694223,0.0060093380442893885,0.039579637,174.12752,1.2600117,2.3376157000000006,0.22559775,-0.4224179,0.0049834927,false,,,,200111,0,1.0776043,621.4624,646.55774,634.0101,40,0.04653676,88.19558,0.0028193803,-0.1578824,8530953.44092676,36565.14959348341,233.30832,29,1.3791022,37135842.33645511,29583.73064147683,1255.2792,264,0,42683169.686955296,105692.8352969222,403.84164,29,NOT_AVAILABLE,-0.054890446,100001,-0.13702993,-2.4374991653368863,0.1724716502192196,55.524837,60.278923,57.638363,735200590,0.019400436,0.057485998,-0.3008583,2015.5,13,0.0,4.5,3700.0,1635721458409799680,3730.505,3886.93,3815.0,17,Gaia DR1 2100727362705844608,-1.6060267194229576
HD_177781,b'G5',,,unobserved,4,5054,2.729,0.046,8.323,7.662,6.352,7.744,385,Classical Pulsator,,,--,286.0990808333333,38.107598611111115,2099949359449611648,2970780,GD/DS Hybrid,296.193741808344,293.656653503418,298.774255299723,"286.0990808333333,38.107598611111115",7.448531091007002e-05,Gaia DR2 2099949359449611648,286.09906674943636,38.10767226742006,68.87249326754261,13.99469858727111,295.9614977273533,60.10421644932987,3.347582295936114,-2.574117189666124,17.078519144218106,7.700899,8.152514,7.1280317,0.02174903184773171,0.03228319925224566,0.02894587302520986,0.04826826736627523,0.0610022331715448,,,,370.32697,0.0,0.0,6.213085,25,1,220,221,221,31,true,1.575328323285317,0.007249935324723504,0.04548558,75.98221,0.45161533,1.0244822999999998,0.2248651,-0.4474392,-0.029226601,false,,,,200111,0,0.5728674,57.756832,59.400974,58.578903,32,0.13622993,115.64973,-0.05822366,-0.13100244,7577911.141912092,8475.772372748886,894.0673,27,1.2057377,15667028.461723804,3475.464841740591,4507.8945,253,1,11312415.377017884,15916.136773689772,710.75134,28,NOT_AVAILABLE,-0.021562029,100002,-0.06948619,-25.43342581878933,0.9428333523199846,8.92958,9.514819,9.379533,307357452,-0.060802776,0.013838475,-0.22237505,2015.5,15,0.0,4.5,5000.0,1635721458409799680,5176.8,5343.75,5214.0,16,Gaia DR1 2099949355150104576,0.3430196090000397
HD_178090,b'K5',,,LC:Q1 3 10 under,4,,,,8.903,7.23,4.365,6.758,6,Rotation?,,,--,286.35584583333326,42.177657777777775,2105455919840116096,6675338,LPV,582.95183538351,574.678903594535,591.46203018359,"286.35584583333326,42.177657777777775",3.619504121755497e-05,Gaia DR2 2105455919840116096,286.35587162634124,42.1776270414298,72.81819844817005,15.422769471219512,298.4396365509834,64.01072961739403,1.686868670129664,4.382486871651015,-7.167962501309662,6.5490265,7.5079527,5.6160665,0.019554839266082223,0.02676462568441649,0.024502940929212562,0.04201903644352314,0.057118352552354645,0.5654,1.8206,1.05,398.2348,0.0,0.0,7.7752824,25,4,205,209,209,31,true,1.403434478764737,0.005756476154777754,0.044413432,220.22342,0.9589262,1.8918862,0.026163159,-0.38687646,-0.12352865,false,0.2775,0.9441,0.526,200111,0,0.93296003,1060.8099,1115.2936,1088.0518,33,0.24083704,68.84352,0.0858022,-0.27071002,13720636.782968089,53372.94470525238,257.071,25,1.3091546,45262206.75109168,40825.86223001726,1108.665,259,0,45534588.24406412,165964.63245846107,274.3632,25,NOT_AVAILABLE,-0.08622038,100001,-0.08685454,20.80072594851561,0.24744960627002713,64.951355,73.9292,70.700584,719478129,0.03146208,-0.111883886,0.04917982,2015.5,10,0.0,4.5,3900.0,1635721458409799680,3855.5,4113.34,3942.55,16,Gaia DR1 2105455915539943936,-2.2791368699248444
HD_178797,b'K0',,,unobserved,4,,,,8.983,7.663,5.353,7.312,401,RG: clear as day!,,,TRES,286.9324595833333,47.03579833333333,2130641367544915584,10064283,RG,406.086139572573,401.350925199425,410.932374059907,"286.9324595833333,47.03579833333333",3.7620458114054906e-05,Gaia DR2 2130641367544915584,286.9325102101583,47.035813325147295,77.65793080485864,16.893688523326006,302.8760674247864,68.5510304877471,2.4340412919083168,7.948836376034864,3.427702889279435,7.2491374,7.958235,6.479952,0.030337229922913926,0.027873013465309283,0.02882912060327378,0.0668006934691248,0.04685388144086884,0.1435,1.8325,0.3753,205.5191,0.0,0.0,0.8603232,22,0,194,194,194,31,true,1.478827485659122,0.006575456088381382,0.049446903,117.30177,0.7090974,1.4782830000000002,0.40872452,-0.5373677,-0.10323645,false,0.068,1.0035,0.1765,200111,0,0.76918554,206.4774,214.58278,210.53009,29,0.05481807,84.429955,-0.27460435,-0.19204299,9062778.195280584,19586.3557634299,462.70874,24,1.2467251,23751519.080602173,7512.17271991312,3161.7375,228,1,20548834.998202037,37589.942098137464,546.6578,21,NOT_AVAILABLE,-0.035359163,100002,-0.060213774,6.052459166204525,0.14657432943144433,23.233435,26.127703,24.787903,498957820,-0.112576924,0.026673082,-0.4781357,2015.5,13,0.0,4.5,4250.0,1635721458409799680,4301.3447,4561.4,4416.06,14,Gaia DR1 2130641363245494784,-0.7939534325785367
HD_178910,b'K2',,,unobserved,4,4518,1.975,0.065,8.793,7.781,6.115,7.864,423,RG: 'happy with that',,,TRES,287.0202274999999,49.08184916666667,2131298291383139712,11288450,RG,291.298882360162,288.925166346537,293.711217429108,"287.0202274999999,49.08184916666667",9.696383271489698e-05,Gaia DR2 2131298291383139712,287.02008002837033,49.081857661655555,79.67183439628934,17.593984596668385,304.97704062534405,70.46148873564194,3.4042749239208763,-22.841632797297216,1.9048951170686168,7.8481197,8.4768,7.131031,0.02487760448335512,0.04108559737387109,0.02798834566831913,0.05787041214257364,0.07317956927837285,0.1714,1.9901,0.481,280.10645,0.0,0.0,3.223615,24,2,213,215,215,31,true,1.4932954550010393,0.007290300307697727,0.06313013,66.036125,0.6286802,1.3457690000000007,0.34608814,-0.74878794,0.32596815,false,0.0677,0.8968,0.185,200111,0,0.7170887,56.069973,57.604893,56.837433,34,0.053452313,121.631874,-0.19755125,-0.06329341,5621279.576526087,8405.367299641483,668.77264,29,1.2355273,13680385.186799688,4129.88993699797,3312.5303,264,0,11281208.718390537,23171.919891600377,486.84827,28,NOT_AVAILABLE,-0.37129173,100001,-0.33968398,-14.667007433200915,0.13268140798471761,11.078907,12.26142,11.668836,673960657,-0.09765615,0.32948884,-0.26514128,2015.5,13,0.0,4.5,4500.0,1635721458409799680,4526.0,4761.42,4639.5,13,Gaia DR1 2131298287083377664,0.5264256082338843
HD_179394,b'B8',,,unobserved,1,,,,7.413,7.478,7.603,7.575,,RG: but very underobserved,,,TRES,287.61096625,42.601352222222225,2102561730358498048,7105221,-,476.193959555662,464.602439343349,488.367686706766,"287.61096625,42.601352222222225",1.0987771125607824e-05,Gaia DR2 2102561730358498048,287.61097774787703,42.601359229538986,73.59939892474466,14.737290142181612,300.7428444522018,64.17268071762915,2.0728502155263127,1.8973960958314875,1.6055095175113032,7.475068,7.4545007,7.5543737,0.04002961138473175,0.049024981414086025,0.05196671461582839,0.09211115816051915,0.08971747505611496,0.177,0.4315,0.297,844.5613,0.15499974443414724,8.144915642320235,19.466532,21,5,178,183,183,31,true,1.7792171380547774,0.012963396400987651,0.05634093,26.2586,-0.020567417,-0.09987300000000054,0.43316236,-0.32754177,-0.00025769745,false,0.0879,0.2145,0.1492,,0,-0.07930565,,,,26,-0.026897376,39.888035,-0.1626134,0.1783957,14413020.767479176,22057.046762670016,653.44293,18,1.1432022,19289416.05027686,7632.841774261259,2527.1604,191,0,7638682.49925182,16540.290621451164,461.82275,20,NOT_AVAILABLE,-0.024574917,100001,-0.037464038,,,,,,1300566345,-0.19399837,-0.04655744,-0.23095247,2015.5,0,,,,1635721458409799680,7853.0,9434.5,8712.0,15,,-0.9138514107382321
HD_179395,b'B9',,,unobserved,4,,,,7.126,7.094,6.928,7.168,246,Classical Pulsator,,,--,287.64148666666665,42.02222111111111,2102450954560072320,6593264,a2cvn,233.911972241126,232.235328523945,235.612563577197,"287.64148666666665,42.02222111111111",3.651828139321842e-05,Gaia DR2 2102450954560072320,287.64153545016046,42.02222560647992,73.06019084322809,14.484975058739604,300.43201091686205,63.60947864025698,4.2464926550921405,8.353432357677066,1.0138134765535691,7.0700407,7.1106205,7.0434613,0.02327911470362467,0.03397948623536639,0.03062967630953807,0.05169803143942161,0.06263700980877364,,,,709.0795,0.05535499093833807,1.196271555452472,15.55701,24,1,211,212,212,31,true,1.786742745253127,0.006853929856782398,0.04541395,85.97955,0.040579796,0.06715919999999986,0.32199597,-0.2964266,-0.09173154,true,,,,,0,0.02657938,,,,29,0.053381827,138.63982,-0.05732835,-0.12709406,19783682.0184478,21237.945179308528,931.52527,24,1.1428498,28011093.952598374,10770.776344382593,2600.657,235,0,12228789.757574884,16252.696358689775,752.4161,24,NOT_AVAILABLE,-0.15432467,100001,-0.23329218,,,,,,887890935,-0.25396577,-0.019157812,-0.065126024,2015.5,0,,,,1635721458409799680,8380.0,9192.0,8895.0,16,Gaia DR1 2102450950261212032,0.22477844633702393
HD_179396,b'K2',,,unobserved,4,4662,2.316,0.059,8.778,7.923,6.37,8.001,369,RG,,,TRES,287.6950591666667,38.9054625,2099631394432060416,3838362,RG,321.174916790274,318.563427233251,323.828800199415,"287.6950591666667,38.9054625",5.979790755154959e-05,Gaia DR2 2099631394432060416,287.6950651057629,38.90540288096303,70.14529612885293,13.178920671610857,298.7929564574128,60.58795801710185,3.0849088846067296,1.0103190004278888,-13.891824084936754,7.9701843,8.541191,7.297687,0.020307593128002063,0.024717329913619124,0.025329307596911682,0.045145376113464426,0.0496082161107624,0.016,1.4091,0.13,547.8622,0.0,0.0,9.338209,31,1,274,275,275,31,false,1.5270784103670971,0.006756000722991391,0.03769111,59.96619,0.5710068,1.2435039999999997,0.09006168,-0.25507006,-0.07691442,false,0.0069,0.4948,0.062,200111,0,0.6724973,57.695103,59.330433,58.512768,32,0.024046922,121.792076,-0.11469904,-0.14268489,5297594.68502717,7993.566029135492,662.73236,26,1.2247623,12225666.168624077,2786.386858978924,4387.641,275,0,9675940.448166471,19701.620559699393,491.12408,26,NOT_AVAILABLE,-0.05518318,100001,-0.046064477,22.956995505730223,0.23881700933452235,10.127568,11.436212,10.963854,277749899,-0.02350112,-0.0573186,-0.1135015,2015.5,21,0.0,4.5,4500.0,1635721458409799680,4720.6074,5016.3335,4821.2246,17,Gaia DR1 2099631390133687680,0.43647619861284603
HD_179959,b'K0',,,unobserved,4,,,,7.555,6.53,5.062,6.28,91,RG: numax 11-12,,,TRES,288.06545916666664,47.37498027777778,2130848621187317632,10265370,RG,499.205444274563,492.176512928057,506.434340126648,"288.06545916666664,47.37498027777778",1.5331101808983552e-05,Gaia DR2 2130848621187317632,288.0654736221487,47.37499207667571,78.28945067683391,16.30955525740366,305.17226740152813,68.61933239876993,1.9747458344515296,2.2256872386142876,2.7092008529301568,6.2575774,6.7994742,5.631656,0.0220445852824087,0.03701360952827604,0.02838574617355648,0.04482838589423964,0.07912215204566637,,,,454.36096,0.0,0.0,10.673795,22,9,177,186,186,31,true,1.5297914569688225,0.007762048722495334,0.06069749,271.14822,0.5418968,1.1678181999999993,-0.029505476,-0.6508359,0.03782336,false,,,,200111,0,0.62592125,658.62555,690.3089,674.4672,28,0.043560922,69.56822,0.33977124,-0.17128259,26349081.688476156,67986.54346253,387.5632,21,1.2033035,59199138.11717026,18362.013550932643,3224.0002,209,0,44885447.4637732,152507.5464719129,294.31625,24,NOT_AVAILABLE,0.04126474,100001,0.07006951,-29.408893631822394,2.17492154824451,34.90417,36.784073,35.77049,857095379,0.15046707,0.09743136,-0.23192678,2015.5,13,0.0,4.5,5000.0,1635721458409799680,4849.943,4978.8364,4918.1763,11,Gaia DR1 2130848621187317632,-2.2338191653180273
HD_180312,b'K0II',,,unobserved,4,,,,9.065,8.119,6.343,7.97,98,RG: peaks everywhere,,,TRES,288.60606291666664,39.652273888888885,2099729349754501888,4551179,RG,290.486055666498,288.098875738611,292.912408859424,"288.60606291666664,39.652273888888885",0.00016874510607434154,Gaia DR2 2099729349754501888,288.60598559239736,39.65211599474624,71.14313460602143,12.84792254413854,300.583642245506,61.13063658003781,3.413901156320905,-13.894078078785626,-36.712517048712996,7.8340764,8.359556,7.197397,0.02216870391714519,0.026668290164224184,0.0283066556846991,0.05042738599646105,0.060438227233937075,0.008,1.2448,0.0243,311.77484,0.0,1.8740720218937298e-15,3.597297,26,1,232,233,233,31,true,1.5379791788553963,0.006790560335696389,0.043539733,71.436935,0.5254798,1.162159,0.085379384,-0.091333225,-0.09639857,false,0.0032,0.7941,0.012,200111,0,0.6366792,51.336346,52.747997,52.04217,28,0.057297226,120.60419,-0.19387376,-0.18369895,6262285.987232904,10766.762727446836,581.6313,23,1.217635,13858484.445669675,3293.3616785477875,4208.006,243,0,10612290.686163926,22853.615449393565,464.35938,23,NOT_AVAILABLE,-0.032749254,100001,-0.015247553,-22.428556502136377,0.17801210234645587,9.422028,10.005601,9.678022,771364002,0.1085823,-0.099784166,-0.114983924,2015.5,15,0.0,3.5,5500.0,1635721458409799680,4901.1,5050.6,4983.3555,16,Gaia DR1 2099729349746400512,0.5184499520385542
HD_180475,b'K2',,,unobserved,4,,,,9.371,8.024,5.692,7.664,86,RG: good,,,TRES,288.55248124999997,49.767625555555554,2132690273103943296,11656042,RG,546.076644215781,538.307586276731,554.069089764765,"288.55248124999997,49.767625555555554",8.837811512519354e-05,Gaia DR2 2132690273103943296,288.55253134529363,49.76770779776982,80.72625523104587,16.92321167207531,308.52548088340126,70.73509490574561,1.8027431481196372,7.458412143243901,19.079744638430903,7.5950294,8.31176,6.8231416,0.024044900107499205,0.031285282426325,0.0262240469464899,0.05280794514242779,0.07337250166063204,0.0549,0.5377,0.1823,281.3262,0.0,0.0,4.4094396,23,5,189,194,194,31,true,1.4805847299585337,0.009045195400627787,0.056253262,82.93192,0.7167306,1.4886184,0.064856365,-0.5050717,-0.016056398,false,0.0329,0.2755,0.091,200111,0,0.7718878,279.4098,293.41327,286.41153,32,0.057393126,68.7439,-0.01708071,-0.047470067,6544122.209126039,13912.981840778351,470.36087,25,1.2462084,17271676.349741675,4707.025152645173,3669.34,244,0,14979985.790787727,44831.33262078382,334.141,25,NOT_AVAILABLE,-0.1293672,100001,-0.016881615,-46.29068291755023,0.14135111795069363,27.430805,30.481604,29.674612,1680232855,-0.024541227,-0.04987738,-0.28182048,2015.5,16,0.0,4.5,4250.0,1635721458409799680,4300.8574,4533.7197,4358.9453,15,Gaia DR1 2132690268804260608,-1.0912386104462701
HD_180658,b'K0',,,unobserved,4,,,,9.262,8.196,6.249,7.932,6,RG: epic clump star. Blend with other RGB?,,,TRES,288.88758666666666,41.592909444444444,2102227135227203968,6195870,RG,282.247439144449,279.97867548071,284.552605788656,"288.88758666666666,41.592909444444444",9.951975914829236e-05,Gaia DR2 2102227135227203968,288.887543116935,41.59281540521301,73.04648847310091,13.461851293723,302.15175109623954,62.939448766568,3.5143791042084054,-7.621699601333992,-21.845780956325015,7.870914,8.451421,7.1950655,0.02348809051990934,0.028649020338962255,0.02849094390073685,0.04890935258164662,0.05602081028047258,0.024,0.1861,0.1142,235.86296,0.0,0.0,1.1025875,25,1,218,219,219,31,true,1.5346666737704142,0.007331552074746061,0.041709084,79.04932,0.5805068,1.2563554999999997,0.18479003,-0.4154327,-0.08468817,false,0.0119,0.0944,0.051,200111,0,0.6758485,50.316093,51.66536,50.990726,31,0.14509934,123.350746,0.021364601,-0.2934405,5754224.968662272,7300.914682042936,788.15125,27,1.2234336,13396173.449473182,3102.82803616073,4317.4077,250,0,10635104.246434344,12912.893876112696,823.60345,26,NOT_AVAILABLE,0.03225382,100001,0.039667964,2.769753459185738,0.14664671862913736,10.3731,11.038244,10.711252,816976006,0.13183144,-0.024275322,-0.27291492,2015.5,15,0.0,4.5,4750.0,1635721458409799680,4642.47,4789.0,4712.8,17,Gaia DR1 2102227130928339328,0.6177639488835318
HD_180682,b'K0',-0.43,,LC:Q0 3 7 under,4,,,,8.284,6.967,4.673,6.617,5,RG: low freq,,,TRES,288.9320608333333,40.359920833333334,2101317839111655424,5177450,LPV,295.79886797478,293.345837626005,298.292525739803,"288.9320608333333,40.359920833333334",0.00036170514346742195,Gaia DR2 2101317839111655424,288.93166791068694,40.35971788566075,71.90946340870984,12.917667014774953,301.48263826748916,61.745625369761775,3.352069605941855,-69.59517955921334,-47.17359556385979,6.5322237,7.247552,5.761182,0.02196950387082223,0.02437187973754975,0.02805407426398266,0.04736740293058671,0.044454422429981294,0.1037,0.6019,0.312,254.81363,0.0,9.986370755062617e-16,2.6039684,24,2,204,206,206,31,false,1.4772384308067337,0.007400975410869276,0.037160203,230.10182,0.7153282,1.48637,0.38331947,-0.25474998,-0.11226658,false,0.0392,0.26,0.1328,200111,0,0.77104187,219.43529,225.5464,222.49084,26,0.12186252,119.486015,-0.14485416,-0.32445765,17439515.474118635,33888.5997575703,514.61304,24,1.246022,45968137.172209315,13134.562312245675,3499.7844,223,0,39837791.454627074,151345.14029079434,263.2248,22,NOT_AVAILABLE,0.19151609,100001,0.13169566,30.713597685267683,0.14940988952106687,25.548046,26.672354,26.387482,429540652,0.16676593,-0.004189701,-0.1470398,2015.5,14,0.0,4.5,4250.0,1635721458409799680,4316.42,4410.375,4339.6567,15,Gaia DR1 2101317869174688384,-0.8227588380736863
HD_181022,b'K5',,,unobserved,4,,,,8.498,6.931,3.755,6.496,0,RG: low freq,Tim W,Yes,TRES,289.28789041666664,39.028625,2099498216086406784,3946721,LPV,317.698730870293,315.039066486667,320.402870323602,"289.28789041666664,39.028625",0.0001538418256566418,Gaia DR2 2099498216086406784,289.2880356544893,39.02872958382168,70.7926709560498,12.10646447483233,301.28769396427725,60.38996244008784,3.119010382059975,26.17520368562011,24.256594437226084,6.2475405,7.206479,5.3149495,0.02165271591855199,0.024023998191520405,0.026370318394054463,0.049258800642506546,0.04823797329538823,,,,687.224,0.0,0.7111175607786039,14.014815,28,10,240,250,250,31,false,1.426650811672815,0.005599931371524628,0.03759684,262.3987,0.9589386,1.8915294999999999,0.368414,-0.1948093,-0.1967363,false,,,,200111,0,0.93259096,414.1562,426.08264,420.11942,36,-0.021918457,118.27731,-0.17327411,-0.25202087,18111886.143694382,53168.57546228565,340.6502,25,1.3088095,59748914.48569246,38873.861078748254,1536.9946,292,0,60088061.67754269,100549.74941225999,597.59534,28,NOT_AVAILABLE,-0.026712058,100001,0.08968166,-80.32712308118533,0.18236288607514037,40.662598,46.013268,43.932365,335360066,0.15802854,-0.112084754,-0.3704263,2015.5,11,0.0,4.5,3800.0,1635721458409799680,3852.3699,4098.0,3942.55,15,Gaia DR1 2099498211786059904,-1.2625368996451867
HD_181069,b'K1III',,,LC:Q1 10 13 14 17 under,4,,,,7.695,6.565,4.482,6.279,8,"RG: second clump, rotational splitting",,,TRES,289.33324583333336,39.12108138888889,2101000011531700480,4049174,RG,144.177549392428,143.56274973472,144.797542935112,"289.33324583333336,39.12108138888889",8.91927734895375e-05,Gaia DR2 2101000011531700480,289.33329633019184,39.12100126039447,70.8933559853168,12.114038930245595,301.40615822161493,60.46952992592467,6.907125806829135,9.038521046284231,-18.653282303701086,6.264174,6.834929,5.598176,0.020596362456365182,0.031243873155772164,0.029478688487588195,0.04302451629802548,0.05450459902796149,0.008,0.3247,0.032,350.85443,0.0,0.0,6.5763407,23,4,197,201,201,31,true,1.5366993915846,0.007472198945165719,0.040189754,290.86465,0.570755,1.2367530000000002,0.24506228,-0.37015644,-0.19968492,false,0.0029,0.1593,0.0125,200111,0,0.665998,56.041298,56.818558,56.429928,28,0.020850837,234.30913,0.048084352,-0.3934157,25502558.624926765,32163.635062566245,792.9004,23,1.2201396,58840536.38280153,14953.323119716022,3934.9473,227,0,46291108.524218224,95680.61875127778,483.80862,23,NOT_AVAILABLE,-0.034592588,100001,0.038934436,9.731148171364566,0.13095609980654438,10.225491,11.099273,10.840687,922201249,0.28079218,-0.08031222,-0.23639248,2015.5,10,0.0,4.5,4750.0,1635721458409799680,4748.5,4947.2246,4804.8,14,Gaia DR1 2101000007233223040,0.4696858025929602
HD_181097,b'K0',,,unobserved,4,,,,9.527,8.255,6.034,7.92,139,"RG: beautiful, mixed-mode structure",,,TRES,289.3722191666667,39.2446125,2101003000830222336,4149233,RG,434.267249403452,428.267969616553,440.433899190629,"289.3722191666667,39.2446125",6.525364091751532e-05,Gaia DR2 2101003000830222336,289.3722831695781,39.24465493975361,71.02093334537082,12.1394511727773,301.5326553937155,60.580567856839274,2.274432993269235,11.468234045814565,9.80957400739096,7.8478937,8.525323,7.0915236,0.02387238640004408,0.03339515591939787,0.032005626110732294,0.04968710566519987,0.055537894945220136,0.0297,1.1734,0.2745,306.90988,0.0,0.0,4.360151,24,3,211,214,214,31,true,1.4897759794001322,0.008681513068237112,0.0411724,74.820595,0.6774292,1.4337993999999998,0.29668927,-0.45502034,-0.13258858,false,0.0139,0.5383,0.134,200111,0,0.75637007,131.29128,137.21758,134.25443,29,-0.048031095,71.06354,-0.07315046,-0.30706057,5375589.596164119,7846.392210791092,685.10333,26,1.2478669,13683233.05883184,4181.091181318257,3272.6465,225,1,11699264.118415413,16527.830223177803,707.8524,23,NOT_AVAILABLE,0.027393619,100002,0.048067167,-5.9140227966876076,0.1325699462147857,18.517532,20.526278,19.087437,11891396,0.15434249,-0.048965055,-0.18599476,2015.5,14,0.0,4.5,4500.0,1635721458409799680,4336.64,4565.8003,4497.122,14,Gaia DR1 2101002996530454400,-0.3408916897344607
HD_181328,b'M1',,,unobserved,4,,,,9.094,7.594,4.099,7.182,187,RG: low freq,,,TRES,289.38829499999997,51.346514722222224,2133256109274840448,12456737,LPV,353.925935306857,350.647729802761,357.264899606114,"289.38829499999997,51.346514722222224",0.0001263939427628466,Gaia DR2 2133256109274840448,289.3881678590678,51.346613053099965,82.46424330582369,17.031054934907903,312.04400610497913,71.96403264101659,2.7968289030172255,-18.50188510670724,22.779723808592486,6.6139154,7.870458,5.536329,0.021555819459319715,0.02870744109240268,0.026212869315285277,0.04856313746287219,0.051392425546217244,,,,522.68207,0.0,0.0,12.219788,21,3,184,187,187,31,true,1.3619972576254904,0.007329623794298471,0.03918618,202.64351,1.2565427,2.334129,0.3517733,-0.30504057,0.047325723,false,,,,200111,0,1.0775867,405.9081,418.92197,412.41504,29,0.042713616,106.696785,-0.12420785,-0.038056847,9825891.397786774,50124.48017909084,196.02979,25,1.3798188,42636353.699019045,38249.68838081494,1114.6849,230,0,49004550.66014593,151115.51706651176,324.28537,26,NOT_AVAILABLE,-0.036483075,100001,0.03257682,-75.3916147000637,0.1838709877571115,44.52854,49.076096,47.015354,102293389,0.13489094,0.033361573,-0.0937683,2015.5,10,0.0,4.5,3700.0,1635721458409799680,3713.0,3897.99,3793.5,16,Gaia DR1 2133256104975574784,-1.1306465421499041
HD_181521,b'A0',,,unobserved,4,,,,6.901,6.866,6.738,6.939,9,Classical Pulsator,,,--,289.7421333333333,40.36046805555556,2101352439367659904,5180075,GD/DS Hybrid,217.765899686565,214.475251456511,221.157235056987,"289.7421333333333,40.36046805555556",4.834455027870547e-05,Gaia DR2 2101352439367659904,289.7421750517987,40.36050447896313,72.17774398476782,12.358295480562902,302.7330672319022,61.57501938064905,4.5649897521441485,7.322731846053531,8.442215732574557,6.8521805,6.8925157,6.8340125,0.054916188332109005,0.06590814891822691,0.06989968353162176,0.11188554982915042,0.11647095144155738,,,,1316.223,0.22911734244285165,19.68423606183317,26.899574,21,3,182,185,185,31,true,1.7601231658708825,0.01618788971866052,0.073572874,15.479747,0.04033518,0.058503199999999644,0.27771857,-0.47214317,-0.21532689,false,,,,,0,0.018167973,,,,31,0.14987142,65.30773,-0.079078324,-0.5064923,24185157.849588096,31037.681983906547,779.2192,25,1.1396396,34235300.98343122,12719.275856519327,2691.6077,234,0,14830747.082977165,27412.79068870434,541.01556,24,NOT_AVAILABLE,0.089371815,100001,0.15651193,,,,,,478336801,0.45775372,-0.10820701,-0.49558738,2015.5,0,,,,1635721458409799680,8189.6665,9288.0,8948.0,14,,0.1622311306473927
HD_181596,b'K5III',,,unobserved,4,,,,9.14,7.508,4.923,7.05,255,RG: blended EB in some quarters,,,TRES,289.6255033333333,50.22761611111111,2133045380999412608,11910615,RG,591.134369761579,583.284687937228,599.194312367056,"289.6255033333333,50.22761611111111",3.1501972163962276e-05,Gaia DR2 2133045380999412608,289.625461887052,50.22759910115684,81.44566238952451,16.462426420706368,311.00627626564284,70.88444750973386,1.6630469409432178,-6.190623961295405,-3.963868621135614,6.862713,7.792116,5.9510903,0.020592690853401322,0.02241421818755252,0.022589972019691148,0.04360561331201544,0.0427680514118884,0.568,1.2777,0.8562,358.08853,0.0,0.0,5.710199,25,3,222,225,225,31,false,1.4324895569676772,0.006142213459998866,0.037300754,167.50438,0.9294033,1.8410257000000003,0.31583926,-0.29452077,-0.22182332,false,0.2356,0.7737,0.3715,200111,0,0.9116225,756.36206,793.7539,775.058,39,-0.02683104,73.61881,-0.25153506,-0.2529731,10561093.275364023,15987.768808789533,660.5733,29,1.2979327,33904794.36868977,12121.992504701282,2796.9656,279,0,33445050.563104246,57824.98674432418,578.38403,31,NOT_AVAILABLE,0.09945147,100001,0.17165782,-32.679620850478,0.2075489742783213,54.167496,58.290756,56.07831,1482660688,0.19625843,-0.18282591,-0.3335893,2015.5,12,0.0,4.5,4000.0,1635721458409799680,3988.9631,4138.0,4066.89,16,Gaia DR1 2133045376701631744,-1.9957180542631159
HD_181597,b'K1III',,,unobserved,4,,,,7.443,6.323,4.466,6.04,0,RG: Beautiful,Tim W,Yes,TRES,289.65780083333334,49.56945416666667,2132637359106746880,11555267,RG,135.781052264769,135.436014792611,136.127820881179,"289.65780083333334,49.56945416666667",0.00021321644379784557,Gaia DR2 2132637359106746880,289.65794320520115,49.56964635438381,80.82280617383076,16.18667158957375,310.2679809947662,70.27363622862438,7.3358842226758085,21.43321973317679,44.60496637654717,5.985134,6.5867677,5.3035626,0.018192438430126703,0.020050739067914804,0.018621918507222928,0.03885182472188151,0.03991736222202502,0.0719,1.5981,0.244,562.2174,0.0,0.0,10.698431,31,25,248,273,273,31,true,1.5243357668598914,0.005216751817435487,0.03884521,356.5976,0.60163355,1.2832051,0.24080406,-0.43779373,0.23998907,false,0.0339,0.8411,0.0972,200111,0,0.6815715,66.688545,67.3438,67.016174,39,-0.025184019,393.93814,-0.043297917,-0.11465526,32051487.872203484,69906.56804512948,458.49036,27,1.2193525,76083861.67892632,41038.80228268017,1853.9493,303,1,60721558.797108956,86512.96567160015,701.8781,31,NOT_AVAILABLE,-0.24524914,100002,-0.31588563,-13.369804375238928,0.1701281273304971,11.873439,12.578242,12.41651,1033199707,-0.009646336,0.28123456,-0.34842396,2015.5,13,0.0,4.5,4750.0,1635721458409799680,4656.5176,4792.73,4686.7466,15,Gaia DR1 2132637354808756480,0.32093814994564607
HD_181681,b'K4III',,,unobserved,4,,,,8.928,7.315,4.122,6.864,57,RG,,,TRES,289.9076658333333,40.26716222222222,2101161742821561728,5092997,RG,584.966313660447,576.098054563905,594.106813939259,"289.9076658333333,40.26716222222222",1.2836474008011058e-05,Gaia DR2 2101161742821561728,289.9076600791584,40.26715016000133,72.14654588946586,12.204320732136381,302.9314617810229,61.44978718768379,1.6810750138500692,-1.0857630924064874,-2.8346372715314345,6.6958766,7.5991716,5.800926,0.01971353628006408,0.024476098334176986,0.026109851689828656,0.04046470411873791,0.047164826492634294,,,,455.22232,0.0,0.0,8.538587,26,3,228,231,231,31,false,1.4081646429308405,0.0068359157220138625,0.035210554,188.9573,0.90329504,1.7982456000000004,0.3895284,-0.1411568,-0.04382846,false,,,,200111,0,0.8949504,858.33954,904.4244,881.38196,31,-0.04607764,64.384705,0.14267227,-0.12556711,12614980.403055297,24948.422760527053,505.6424,25,1.2904819,39536266.732215606,14106.766642458602,2802.6455,255,0,38405858.410562746,80510.800092394,477.0274,26,NOT_AVAILABLE,0.071508884,100001,0.01656442,-19.99659948956485,0.1333488685393608,55.857727,61.85871,59.636112,233110804,0.16728246,0.037614938,-0.17640886,2015.5,15,0.0,4.5,3900.0,1635721458409799680,3998.6826,4208.0,4072.5151,14,Gaia DR1 2101161738522715648,-2.1397776858586237
HD_181778,b'K0',,,unobserved,4,,,,9.051,7.854,5.824,7.545,189,RG,,,TRES,289.9592341666666,43.55627277777778,2102822898727875968,7816792,RG,374.452233962941,371.094560763604,377.870117890828,"289.9592341666666,43.55627277777778",2.0436456424365553e-05,Gaia DR2 2102822898727875968,289.9592242016088,43.55629189573889,75.22041060902058,13.561364733625872,305.1856256999674,64.57659999990527,2.641912391969401,-1.7037615980996388,4.417455783481335,7.513725,8.128205,6.8131933,0.019392460868732246,0.02232116141067558,0.02397846206693503,0.04143008597998388,0.04441872347984021,0.05,0.364,0.137,344.32178,0.0,0.0,3.3449273,30,3,266,269,269,31,false,1.5036603747249389,0.006092760298674759,0.034196556,90.48909,0.6144805,1.3150116999999995,0.32547775,-0.23109122,-0.08486038,false,0.0269,0.4294,0.072,200111,0,0.7005315,126.64727,130.70337,128.67532,34,0.034186713,110.17856,-0.0015177176,-0.22746791,7749491.434463097,11544.77144561066,671.2555,32,1.2284565,18614713.728512976,3858.871697091955,4823.8745,292,0,15117874.729024993,17699.111435209594,854.1601,32,NOT_AVAILABLE,-0.014381621,100001,-0.096589796,-22.516534599861398,0.14001738562607233,15.817502,18.234575,17.602808,947698888,-0.016510133,0.0013051222,-0.07787315,2015.5,17,0.0,3.0,5000.0,1635721458409799680,4552.525,4888.0,4633.5,16,Gaia DR1 2102822894430272512,-0.35325712954495714
HD_181878,b'G5',-0.33,,LC:Q14-17 under,4,,,,7.587,6.807,5.292,6.698,6,"RG: nice power spectrum. period spacing suggests AGB, so post common envelope system",,,TRES,290.1129429166666,39.92619722222222,2101141023898417920,4830109,RG,259.549719692486,257.751261247595,261.372998433288,"290.1129429166666,39.92619722222222",5.61451936757761e-05,Gaia DR2 2101141023898417920,290.1130123737107,39.92617946949319,71.9007156938205,11.91597604560026,303.0440376087996,61.078293496602456,3.824151606450647,12.316531920142026,-4.135902613711771,6.5869,7.028534,6.025388,0.018428323456233242,0.026618289497845407,0.0266786415714381,0.039111347139489334,0.0437163092249407,,,,456.90906,0.0,0.0,8.18023,29,11,238,249,249,31,false,1.6006598511883814,0.006833635900363341,0.034086112,209.64871,0.4416337,1.0031459999999992,0.4781362,-0.3501081,-0.17024443,false,,,,200111,0,0.5615125,122.543434,125.43305,123.98824,36,0.03661255,143.34132,-0.10283763,-0.20869507,21337408.68219228,33513.285406282186,636.68506,27,1.2026927,43710542.90382721,8285.239595528168,5275.7124,277,0,31232941.87928408,90211.8344552552,346.2178,24,NOT_AVAILABLE,0.038348977,100001,0.06418774,9.980180872876225,0.1304438680010819,13.058355,13.648082,13.307011,88387083,0.015618195,-0.08509398,-0.15127993,2015.5,14,-0.25,2.5,5250.0,1635721458409799680,5213.575,5330.0,5279.967,15,Gaia DR1 2101141019600526592,-0.48420282093713674
HD_181880,b'K',-0.12,,unobserved,4,,,,9.725,8.351,6.063,7.982,287,RG: high freq problems?,,,TRES,290.13435666666663,38.42539027777777,2052869611580098688,3337423,RG,541.178579092782,531.438114124268,551.276110691129,"290.13435666666663,38.42539027777777",5.406296074744502e-05,Gaia DR2 2052869611580098688,290.13442218900644,38.42540724518487,70.52742328630343,11.250601616291164,302.2363110375103,59.63155109571303,1.8197577194225782,11.8638407018643,3.900228454970532,7.940268,8.657027,7.159309,0.02629959760653159,0.035285046615695995,0.03359903677354814,0.05628000330626252,0.06509519580310023,0.052,1.7505,0.3602,333.1849,0.0,0.0,5.3254576,24,0,211,211,211,31,true,1.4741537948846895,0.007582433832702239,0.04715925,68.78922,0.7167592,1.497717999999999,0.39550313,-0.4948972,0.034820843,false,0.0069,1.0368,0.1835,200111,0,0.7809591,193.0,204.32382,198.66191,25,0.12860832,54.161007,-0.17817427,-0.051296465,4761506.844344216,7844.900147557588,606.9557,21,1.2534748,12567216.597129388,5026.536045642552,2500.1743,215,1,10991183.174327161,22243.972530394898,494.11963,20,NOT_AVAILABLE,-0.06973413,100002,-0.0045319023,0.33151589550115546,0.14353473712440817,22.612673,25.290033,24.000324,1046376553,-0.042694453,0.050020866,-0.3420328,2015.5,15,0.0,4.5,4250.0,1635721458409799680,4309.0376,4557.0,4423.3003,14,Gaia DR1 2052869607279738496,-0.7264349902015166
HD_182354,b'K0',,,unobserved,4,,,,7.708,6.599,4.674,6.32,0,RG: clump star with mixed modes,,,TRES,290.6704408333333,37.5812225,2051085757046109184,2156801,RG,228.947406103003,227.244443422525,230.675623635301,"290.6704408333333,37.5812225",7.443960454472348e-05,Gaia DR2 2051085757046109184,290.67036290851667,37.581264064717644,69.94397564897423,10.50051868729509,302.5839188727152,58.704632061780735,4.339256290401698,-14.395049749339252,9.635216199808996,6.2906675,6.872608,5.6192226,0.02222358084590822,0.030301619994066716,0.032482770074911405,0.04813202099915747,0.05195199447915633,,,,333.05316,0.0,0.0,6.2814975,23,7,190,197,197,31,true,1.5308647362906125,0.006914258666849357,0.037744362,275.22482,0.58194065,1.2533854,0.32248336,-0.3850082,-0.18881765,false,,,,200111,0,0.6714449,142.24934,145.61311,143.93123,27,0.1185416,133.5864,-0.019172687,-0.4209617,24632695.942760266,37927.94295560998,649.4604,22,1.2196537,57422123.48007267,14638.957068382053,3922.5557,209,0,45402410.20787687,73942.10431898337,614.0265,20,NOT_AVAILABLE,0.023808626,100001,0.00056029356,-37.12012279408952,0.16153102742646328,17.619316,18.527441,18.0913,1074346734,-0.15630816,-0.06362692,-0.05303267,2015.5,10,0.0,4.5,4750.0,1635721458409799680,4644.697,4762.89,4700.35,14,Gaia DR1 2051085752744936064,-0.5080111374069434
HD_182531,b'K5',,,unobserved,4,,,,9.634,8.308,5.988,7.955,316,RG: 'amazing',,,TRES,290.7018925,48.88527555555555,2129553606948677120,11188366,RG,599.332387901574,590.427573357294,608.504939514096,"290.7018925,48.88527555555555",6.313979944000652e-05,Gaia DR2 2129553606948677120,290.7019680865087,48.885236617004836,80.45302114014781,15.288581061854805,311.29224151901235,69.37446653294026,1.6400061910933086,11.526170508561247,-9.087292535852114,7.8590217,8.579185,7.0769963,0.02227217264158632,0.024471363922892675,0.024969032102629928,0.05108322901624691,0.051397868782595765,0.1019,1.084,0.3713,346.03424,0.0,0.0,4.6370344,27,0,237,237,237,31,true,1.4825860320722515,0.00681920141519279,0.03902833,72.62471,0.72016287,1.5021887000000005,0.2341838,-0.15476818,-0.045194812,false,0.0386,0.3335,0.1507,200111,0,0.78202534,263.07407,277.14493,270.1095,30,0.071495,65.68161,-0.04177676,-0.05216033,5115422.758331684,6799.992408555047,752.2689,29,1.2531481,13543711.152013274,4441.901061967171,3049.0798,258,0,11856852.427068956,14607.630337084553,811.68896,26,NOT_AVAILABLE,-0.02845428,100001,-0.0705993,-5.895594013799597,0.9391523723380799,26.963823,30.016733,28.68524,1063295886,-0.054367226,-0.023003783,0.087821476,2015.5,15,0.0,4.5,4250.0,1635721458409799680,4271.0,4506.3047,4369.0,17,Gaia DR1 2129553602648224384,-1.0293170379473588
HD_182692,b'K0',,,unobserved,4,4711,2.419,0.041,8.054,7.166,5.684,7.31,0,RG: clump star. Second clump?,,,TRES,290.8780120833333,48.06964555555556,2129216847153832576,10728753,RG,226.570783763558,225.319657760105,227.835631399241,"290.8780120833333,48.06964555555556",9.615831705795843e-05,Gaia DR2 2129216847153832576,290.87788968197236,48.06959499365616,79.73123305278219,14.849139889153804,310.6960312478746,68.57876696121997,4.384864768008933,-18.997318942832834,-11.791479601989867,7.247128,7.8153687,6.5887756,0.021545699723264342,0.02320695772058182,0.024322008524251936,0.04845641123887161,0.044468192363460994,0.0053,0.2747,0.0205,291.37692,0.0,0.0,2.9853303,27,2,228,230,230,31,true,1.5308379865871655,0.0062793337427418505,0.03695166,118.79671,0.56824064,1.2265930999999997,0.3545388,-0.24631809,-0.008708301,false,0.0029,0.1195,0.0087,200111,0,0.6583524,56.324265,57.414207,56.869236,34,0.08017031,180.28383,-0.09304297,-0.05853612,10337318.50011492,13881.623530187679,744.67645,28,1.2156237,23795516.538921177,4874.925368921451,4881.2065,270,0,18589076.27953254,47220.29171409495,393.6671,27,NOT_AVAILABLE,-0.008549008,100001,0.034888864,-8.491759933349085,0.1841074263306789,10.525595,11.53495,10.952443,1568455812,0.18323556,-0.004403924,-0.21535912,2015.5,13,0.0,4.5,4750.0,1635721458409799680,4667.0,4885.65,4789.5,17,Gaia DR1 2129216842857222144,0.4711084650444759
HD_182694,b'G7IIIa',-0.01,0.771,LC:Q2 under,4,,,,6.76,5.86,4.437,5.722,137,RG,Tim W,Yes,TRES,290.9854195833333,43.38816722222222,2126062687590513408,7680115,RG,133.050386252205,132.342616816959,133.765630523913,"290.9854195833333,43.38816722222222",0.00013569539415898878,Gaia DR2 2126062687590513408,290.98550746572874,43.38804749579175,75.38756753153905,12.81536720436449,306.6912271485165,64.17769651026336,7.487345315775855,14.805610611185559,-27.867540912875537,5.598205,6.088229,5.0272975,0.03394790278724416,0.03725307951271302,0.03989128603499463,0.07730282217965018,0.08495840445258639,,,,1021.4725,0.19475376178794507,16.30381636316658,20.551226,32,36,241,277,277,31,true,1.5640647156504235,0.00983906022559338,0.05897272,23.731316,0.4900241,1.0609314999999997,0.13448846,-0.030317647,-0.22346547,false,,,,200111,0,0.5709076,82.839134,84.15052,83.49483,39,0.12084554,187.69376,-0.2659494,-0.15356204,50729858.30632462,74697.33440202689,679.1388,27,1.187624,108658626.56872779,103515.37876616507,1049.6858,299,0,78315729.99876736,353336.2276405853,221.64648,28,NOT_AVAILABLE,-0.23489477,100001,-0.1743295,-1.4654951955456612,0.14465616522801672,11.16458,12.118626,11.894689,11519770,0.17433818,-0.26041958,0.23245274,2015.5,15,0.0,3.0,5000.0,1635721458409799680,5012.04,5221.7974,5059.0,16,Gaia DR1 2126062687590513408,-0.02187569834375669
HD_182737,b'A0',,,unobserved,4,6731,3.982,0.027,7.834,7.815,6.831,7.82,357,Sinusoidal low freq: rotation?,,,--,291.1276249999999,37.187774722222215,2051765044774262656,1572070,RM,460.34784261519,453.809096679281,467.074300079154,"291.1276249999999,37.187774722222215",3.985354442997797e-05,Gaia DR2 2051765044774262656,291.1276111431663,37.18773642807554,69.75013588658706,10.00003912547995,303.0484061072093,58.22729327426921,2.144015170350733,-2.584183624244032,-8.915080143027636,7.757723,7.9128013,7.4913588,0.026241406961007813,0.029700772962025734,0.031054261642359842,0.05648967336872144,0.05433820747973934,0.9117,1.2724,1.161,596.40247,0.0,1.918372467636195e-15,12.593439,25,2,221,223,223,31,true,1.6901185934554737,0.008399642160101225,0.041518964,67.39062,0.15507841,0.4214424999999995,0.22185406,-0.40185106,-0.09588643,true,0.4354,0.6435,0.582,200111,0,0.2663641,125.6079,131.51605,128.56198,27,-0.04806455,69.04093,-0.18104415,-0.20470637,9450062.541970013,31739.290275378207,297.7402,25,1.1800522,14868160.245749438,17934.600776515592,829.021,236,0,8095142.129664148,51690.82455438239,156.60695,24,NOT_AVAILABLE,0.054798383,100001,0.111991316,,,6.167785,6.751928,6.492135,1246085612,0.05124078,-0.063168526,-0.33212456,2015.5,0,,,,1635721458409799680,7479.81,7826.0,7628.0,16,Gaia DR1 2051765044774262656,-0.5577075610226849
HD_183124,b'G8II',,,LC:Q2 4 6 8 10 12 14 16 under,4,,,,7.704,6.688,5.136,6.441,37,RG: clump star,,,TRES,291.4859508333333,44.930729444444445,2126627291112264192,8752618,RG,160.658224300939,159.850128141858,161.474385501526,"291.4859508333333,44.930729444444445",0.00037728254315950977,Gaia DR2 2126627291112264192,291.4856891685073,44.930400773024715,76.9755382914421,13.151874051117284,308.7162080307938,65.50701502636694,6.195681345691844,-43.09179740867427,-76.37292607242983,6.3954253,6.9353576,5.7595534,0.02637746291664683,0.03490412371915254,0.031228622704443355,0.06354512409076929,0.06637865167232186,0.01,1.805,0.105,949.6108,0.13982070296265814,8.05933922220447,19.732111,28,19,227,246,246,31,true,1.5286174441223477,0.008321965759461534,0.048755806,39.14997,0.53993225,1.1758042,0.17383453,-0.43642807,-0.0021749015,false,0.0056,0.7621,0.055,200111,0,0.6358719,60.306736,61.276134,60.791435,36,0.114070065,198.39752,0.035901945,0.038220048,23249422.18382767,33565.83580909908,692.65137,29,1.2110906,52140614.69611758,11500.152389424558,4533.9062,259,0,39897587.217567414,73163.19119557936,545.32324,28,NOT_AVAILABLE,0.08918613,100001,0.005778909,14.131538781864876,0.1831209993700871,10.627152,11.083038,10.870417,1649684576,-0.1303442,-0.0019751769,-0.14609559,2015.5,14,0.0,4.5,5000.0,1635721458409799680,4841.25,4944.0,4888.367,16,Gaia DR1 2126627286810626816,0.365910487254129
HD_183203,b'K5',,,unobserved,4,,,,9.018,7.386,4.315,6.928,164,RG: low freq,,,TRES,291.45652583333333,50.85173805555556,2136136967178617216,12208512,LPV,476.858101330648,471.053869592521,482.804527568708,"291.45652583333333,50.85173805555556",0.00010826151389012083,Gaia DR2 2136136967178617216,291.45652518199444,50.85162979482262,82.52246501953687,15.642243266422158,315.04076674041744,70.95180683742824,2.068506712123994,-0.15369464695136248,-25.203278736456706,6.5295672,7.6406817,5.5250063,0.02166813801574719,0.03306326959904161,0.0256399896102611,0.048526918735325726,0.0673668851824037,,,,638.8976,0.0,0.5000717618193812,14.139855,24,4,207,211,211,31,true,1.3500340288771495,0.007381820343090383,0.053589374,207.46089,1.1111145,2.1156753999999998,-0.12170803,-0.6156446,0.04252461,false,,,,200111,0,1.004561,733.1402,764.6081,748.87415,36,-0.05668627,80.67502,0.24112065,-0.12508892,12141785.126253957,38397.250180071576,316.21497,27,1.3380878,46080730.417812034,29984.44429476019,1536.8212,270,0,49518277.48281422,115916.54800037913,427.18903,28,NOT_AVAILABLE,-0.016180355,100001,-0.117762506,-44.51699313108103,0.17525007675957133,57.127937,63.47148,59.384453,1465810271,-0.19722706,0.045275204,-0.1835531,2015.5,13,0.0,4.5,3800.0,1635721458409799680,3790.0,3994.8848,3918.25,15,Gaia DR1 2136136962881301120,-1.8623786262574251
HD_183362,b'B3Ve',,,unobserved,4,,,,6.171,6.285,6.253,6.394,90,no idea what's going on,,,--,291.90165125,37.94119555555555,2051905889641367296,2715115,GD/Hump & Spike,571.068575235021,553.906220097299,589.308112346743,"291.90165125,37.94119555555555",1.9245411751790517e-05,Gaia DR2 2051905889641367296,291.90165087729207,37.94117631238854,70.71335368801672,9.79094673301218,304.57885077342587,58.77942755173967,1.7247855809263437,-0.07005292835999866,-4.478006393335867,6.2077436,6.188424,6.229165,0.04256469023341773,0.06216055770897325,0.05379352620336491,0.09606771514245098,0.1357020300967823,0.039,0.3426,0.18,1048.4271,0.1922413927292239,14.831845012288957,23.321205,20,6,168,174,174,31,false,1.8105699116025007,0.01475444832179896,0.088441186,22.4368,-0.019319534,-0.040740999999999694,0.13052526,-0.57644135,0.18008953,false,0.019,0.173,0.0792,,0,-0.021421432,,,,26,0.015393132,32.06307,-0.07148376,0.012422582,46257877.81025607,160822.3614702966,287.63336,24,1.1640296,61979599.29654896,77408.99551272114,800.67694,218,0,25888207.16474961,107392.57280052574,241.06143,24,NOT_AVAILABLE,-0.3705904,100001,-0.19537531,,,,,,546920424,0.13578577,0.12031591,-0.31258354,2015.5,0,,,,1635721458409799680,7420.0,9770.0,9522.75,13,,-2.5756977123146774
HD_183383,b'B9',,,unobserved,4,,,,7.6,7.567,7.357,7.64,379,"bad light curve - RR Lyr and EB signatures, is it a blend or real?",,,--,291.85175499999997,42.229309444444446,2101750806176118272,6777469,?,357.074434926379,351.740177685135,362.569989732715,"291.85175499999997,42.229309444444446",0.00012228267773172044,Gaia DR2 2101750806176118272,291.85182045954156,42.229197178305746,74.60193653611316,11.73948617629226,307.19193533079624,62.87500210134374,2.772609707284464,11.19533580892605,-26.120810771069316,7.5365596,7.578606,7.4974947,0.03343068687488452,0.03823081405790397,0.04213723086765905,0.07411504277293901,0.07088308966556683,0.163,0.7725,0.5745,796.96765,0.12627837363893507,5.632438626906622,17.52427,24,6,207,213,213,31,true,1.7819485218241127,0.010093001850188323,0.048482787,33.95177,0.042046547,0.08111129999999989,0.4440793,-0.13539384,0.05435199,true,0.082,0.3811,0.2535,,0,0.039064884,,,,30,-0.10625295,65.79952,-0.079999074,0.014297585,12856207.628281163,16885.899616895553,761.3576,28,1.1469457,18227307.14355585,6810.634545167565,2676.3008,246,0,8049523.524701624,15929.808300096689,505.312,25,NOT_AVAILABLE,-0.09077586,100001,-0.12491277,,,,,,1300832380,-0.14797623,0.06427034,-0.20310037,2015.5,0,,,,1635721458409799680,8781.25,9232.0,9065.75,15,Gaia DR1 2101750801872503040,-0.22723418795844808
HD_184147,b'B9IV',,,unobserved,4,,,,7.131,7.162,7.131,7.251,405,not sure - a couple of peaks?,,,--,292.75455083333327,46.33178916666667,2128261058011465088,9651435,?,175.451717536814,172.929087000109,178.047682110198,"292.75455083333327,46.33178916666667",2.3128525210902614e-05,Gaia DR2 2128261058011465088,292.7545789841315,46.3318017009639,78.66648747879118,12.957840255737072,312.0136905419096,66.48304380912198,5.672755047832039,4.460511187029655,2.85786037045093,7.1445045,7.149952,7.187258,0.07022876585955802,0.07237639244628166,0.0824894387762677,0.14440898551540843,0.13498897364758763,0.0072,0.205,0.081,1728.8265,0.29386773519170073,29.191343250160298,32.278435,20,1,176,177,177,31,true,1.860571091883362,0.017942678776696995,0.08192031,9.461173,0.0054473877,-0.03730600000000006,0.45378867,-0.021535572,-0.23744468,true,0.0049,0.0905,0.0315,,0,-0.04275322,,,,23,-0.12556563,68.76947,-0.019999448,-0.1773395,19079829.572461903,40693.82664361253,468.863,21,1.1390709,26154379.7508692,12752.079266937197,2050.9895,193,0,10711861.874179203,26915.25639168863,397.98477,20,NOT_AVAILABLE,0.11182399,100001,-0.19595306,,,,,,573007383,-0.36197338,-0.17652193,-0.104900256,2015.5,0,,,,1635721458409799680,7867.5,9850.0,9646.25,14,,0.9237163801009611
HD_184215,b'B8',,,unobserved,4,,,,7.116,7.215,7.296,7.321,102,Classical Pulsator,,,--,292.77323458333325,48.58211222222223,2128924750717810560,11031549,SPB,361.151384037083,355.012407803102,367.502467571919,"292.77323458333325,48.58211222222223",1.7786369095917907e-05,Gaia DR2 2128924750717810560,292.77323602757724,48.582129982911184,80.75775521561745,13.920706085628884,314.41633360133613,68.53761459692483,2.7412336955645067,0.20996025690547115,4.0947776298738425,7.188762,7.1581707,7.2933197,0.04164631252514421,0.04662297348101144,0.04750185305600526,0.09611443459663098,0.09841076030270285,0.0689,0.357,0.248,1128.6902,0.19439615887959594,13.536724449790725,24.056583,21,1,185,186,186,31,true,1.7708074005318546,0.01279918082193159,0.06065647,19.64993,-0.030591488,-0.1351489999999993,0.24653979,-0.16803043,-0.1283119,false,0.0386,0.1738,0.124,,0,-0.104557514,,,,29,0.038605634,57.70793,-0.14321807,-0.050960198,18935947.022575427,31644.084943846545,598.404,22,1.1410291,25109691.389103282,9542.450568437298,2631.3672,211,0,9714941.090281067,35211.26291932695,275.90436,24,NOT_AVAILABLE,-0.027039917,100001,-0.09656887,,,,,,116158714,-0.08655673,-0.09271763,-0.032083422,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,17,Gaia DR1 2128924750717810560,-0.599684417710975
HD_184483,b'M5',,,unobserved,4,,,,9.316,7.699,4.067,7.246,143,RG: low freq,,,TRES,293.19976166666663,43.43203916666666,2126262042793757696,7756961,LPV,492.923451225221,487.522077225337,498.443664523268,"293.19976166666663,43.43203916666666",4.2529221941731885e-05,Gaia DR2 2126262042793757696,293.19975814005255,43.43208161871064,76.1504639774523,11.38959398822838,310.16684423639856,63.67164352393619,2.0001056042380636,-0.6155923285530576,9.806473624037213,6.7187505,7.979916,5.642494,0.018973285493699636,0.021798843708547375,0.022303286574715028,0.040945605342228485,0.0433028883596026,,,,818.7252,0.04539827348530093,0.9673711093339451,15.993473,31,9,264,273,273,31,true,1.3461204699328595,0.005620689083963924,0.034966927,126.482544,1.2611656,2.337422,0.14520763,-0.38889897,-0.07207156,false,,,,200111,0,1.0762563,707.1841,735.91833,721.5512,38,0.07854726,89.67762,-0.018858977,-0.24105805,8883595.70255775,38524.6084856178,230.59535,31,1.3774321,38712047.95355878,30070.50831691109,1287.3759,299,0,44439623.319455534,129349.69789742258,343.56186,32,NOT_AVAILABLE,-0.023649018,100001,-0.047617506,-19.531442524944225,0.1517213810976107,58.358063,64.77092,61.48896,1629809609,-0.07791031,-0.032178402,-0.08686532,2015.5,14,0.0,3.0,4000.0,1635721458409799680,3717.09,3916.0,3815.0,17,Gaia DR1 2126262042793757696,-1.7451469027581004
HD_184565,b'K0',,,unobserved,4,5159,2.666,0.059,8.546,7.92,6.625,7.972,16,RG: low freq - Guy? Not sure,,,--,293.3406975,41.32969583333334,2077577115326313472,6047321,LPV,380.880647150161,376.667258663942,385.187641709427,"293.3406975,41.32969583333334",8.095007012828042e-05,Gaia DR2 2077577115326313472,293.3406905573193,41.32961505131702,74.29025671032608,10.343684350668033,308.8108361228987,61.66067004892511,2.5970567554988024,-1.253129903107446,-18.800446393993518,7.9430523,8.394855,7.3706903,0.022170937785065813,0.027685161825261647,0.02914169407639925,0.04785363157461174,0.050377573736060784,,,,376.71744,0.0,0.0,5.5281806,27,0,241,241,241,31,true,1.581432654422719,0.007193542604548522,0.03611104,76.6968,0.45180225,1.0241647,0.34751377,-0.14736147,-0.1235876,false,,,,200111,0,0.57236195,76.54676,79.37994,77.96335,31,0.0288039,89.11825,-0.036834,-0.21460071,6061963.1034748275,9494.194868089706,638.4915,27,1.2053177,12535031.204586875,4260.9539710774425,2941.837,257,0,9046732.857652105,18010.25761090727,502.31003,30,NOT_AVAILABLE,0.011119175,100001,-0.011352554,4.275321832436026,0.18454919289825383,10.301622,11.15448,10.851214,484958166,-0.020029927,-0.04766265,-0.043232407,2015.5,12,0.0,4.5,5250.0,1635721458409799680,5135.4,5343.75,5206.6665,16,Gaia DR1 2077577111023658496,0.039107768139463595
HD_184787,b'A0V',,,unobserved,4,,,,6.667,6.674,6.617,6.757,333,RG,,,TRES,293.57579416666664,41.92721861111111,2077629170330851072,6528001,Hump & Spike,139.604160122074,138.550122508373,140.674067974438,"293.57579416666664,41.92721861111111",5.9559803658425544e-05,Gaia DR2 2077629170330851072,293.5758597818144,41.92718449013284,74.91231832656818,10.460483441841118,309.5893554658237,62.16430273448565,7.134887125888842,11.271306257932586,-7.96359143652906,6.658364,6.6755147,6.678594,0.0421521121931769,0.05671805780795504,0.05407848183946136,0.08845645376354862,0.0954621887448056,0.0602,0.3631,0.174,804.4472,0.15009841048050812,8.030399764736613,19.461874,18,1,157,158,158,31,true,1.7843619081093216,0.012493502269514196,0.063504905,31.89984,0.017150879,-0.003079300000000451,0.42152148,-0.43077615,-0.02813239,false,0.0199,0.174,0.086,,0,-0.020230293,,,,24,-0.06708879,131.93579,-0.27495554,-0.16381574,29535842.5988407,46017.30621710262,641.84204,21,1.139834,40926141.55835041,20655.017379282348,1981.4141,194,1,17113166.835797295,30441.91009462671,562.15814,21,NOT_AVAILABLE,-0.25033858,100002,-0.24348646,,,,,,848058711,-0.12340749,0.09528232,-0.30390084,2015.5,0,,,,1635721458409799680,9494.0,9783.75,9693.5,14,Gaia DR1 2077629166027288704,0.9338721989962027
HD_184788,b'B9',,,unobserved,4,,,,7.108,7.156,7.169,7.249,162,not sure,,,--,293.5800495833333,41.42904194444444,2077414353248711168,6129225,RM,226.461827784137,224.131756280765,228.83997234128,"293.5800495833333,41.42904194444444",2.6821627169674412e-05,Gaia DR2 2077414353248711168,293.58008472091984,41.42903691212687,74.46366138088855,10.2294870297742,309.2376896175335,61.69443120773186,4.387623530847355,6.097553645636315,-1.2137059990419365,7.1427946,7.1403894,7.195325,0.03290485586420583,0.050196788305461176,0.04555197759887305,0.07127656859167959,0.08192996449351705,0.1397,0.3358,0.226,1011.1922,0.1538691310510873,9.149951994141565,21.748728,23,3,198,201,201,31,true,1.8080646823604347,0.010874923482766108,0.05445665,28.60089,-0.0024051666,-0.054935600000000306,0.41470134,-0.39116964,-0.13174555,false,0.0672,0.169,0.113,,0,-0.05253029,,,,34,0.16928421,96.32125,-0.08160134,-0.14898892,19248612.356540736,24029.102187014338,801.05414,24,1.1406941,26195610.461833447,11551.781679621346,2267.6685,246,1,10632565.52562627,23641.3729084432,449.744,23,NOT_AVAILABLE,0.096875675,100002,0.10546172,,,,,,1492092442,0.05658642,-0.07610871,0.055644687,2015.5,0,,,,1635721458409799680,7790.0,9705.0,9438.0,15,Gaia DR1 2077414348942248832,0.36781955898021224
HD_184875,b'A2V',,0.349,unobserved,4,,,,5.399,5.337,5.128,5.403,0,Classical Pulsator,,,--,293.67192416666666,42.41251083333333,2077737571001053312,6954647,GD,172.612235076612,169.44660100199,175.896210554269,"293.67192416666666,42.41251083333333",0.0001340942240039149,Gaia DR2 2077737571001053312,293.6719373022101,42.41237709026624,75.3843405588905,10.619015575096684,310.09345241486056,62.5954276055809,5.768065889506803,2.213502261743475,-31.09401275002451,5.2788925,5.3652916,5.2586308,0.08821369562015322,0.10215209019114355,0.10736018711144114,0.1873009367268162,0.19350720839647378,0.3044,0.7851,0.497,8918.459,0.5872256246666865,162.86372785276606,76.90973,31,17,256,273,273,31,true,1.7838812479685147,0.027076729608935826,0.10476208,2.5872478,0.08639908,0.10666080000000022,0.28439966,-0.13286364,-0.10761215,false,0.1319,0.3453,0.231,,0,0.020261765,,,,32,0.10923673,53.726303,0.0010318628,-0.21289997,98727612.70913598,140602.09574647425,702.17737,29,1.1111311,145810682.75587726,236434.14673802018,616.7074,277,1,63287169.01480927,301081.8286878009,210.19923,27,NOT_AVAILABLE,0.0825605,100002,0.04886598,,,,,,396311409,-0.010634788,-0.045390707,-0.03529279,2015.5,0,,,,1635721458409799680,8609.0,9118.0,8750.0,16,Gaia DR1 2077737571001053312,-0.9064653803586991
HD_185117,b'K5',,,unobserved,4,,,,9.791,8.155,5.101,7.696,331,RG: low freq,,Yes,--,293.8748783333333,45.4357225,2127965946519825664,9094435,LPV,817.663458155128,803.408280279807,832.424188626124,"293.8748783333333,45.4357225",3.3234596521900636e-05,Gaia DR2 2127965946519825664,293.87491111558177,45.43574648693594,78.19858872174635,11.861365715649516,312.92974893041776,65.35546415145004,1.1944888523643757,5.326471860090589,5.524479622656386,7.472238,8.452845,6.5321884,0.018352270232445646,0.023326873194820668,0.02152989113921961,0.03964756598343146,0.045111331299686266,,,,465.75772,0.0,0.0,7.444573,30,3,263,266,266,31,true,1.4062118335897005,0.005532786042357795,0.037400573,94.25903,0.98060656,1.9206566,0.10515649,-0.45243594,-0.04265268,false,,,,200111,0,0.94004965,864.55066,922.81726,893.68396,38,0.09470027,55.480488,0.022777492,-0.18237072,5746686.129183487,12503.624608654867,459.60162,31,1.3097526,19339755.493659712,8535.889526503144,2265.699,292,0,19583608.7164508,37860.13330703664,517.262,30,NOT_AVAILABLE,-0.03047534,100001,-0.032735627,-23.891168210702567,0.19287131161723534,60.080997,65.83089,62.34621,416033559,-0.012505002,-0.018860238,-0.1309032,2015.5,14,0.0,4.5,3900.0,1635721458409799680,3889.6226,4071.4934,3996.8447,17,Gaia DR1 2127965942218004608,-2.0906349465922576
HD_185286,b'K5',,,unobserved,4,4092,1.432,0.044,7.3,6.025,4.331,6.151,0,RG: nice,Tim W,Yes,TRES,294.1350820833333,43.706112222222224,2078199335828818432,7966681,RG,263.520357880193,259.743780614521,267.406354699426,"294.1350820833333,43.706112222222224",1.87499504811286e-05,Gaia DR2 2078199335828818432,294.13507559317327,43.706094068747554,76.7128742341566,10.91016968810977,311.8151582653377,63.68323487178158,3.7671970486710435,-1.141437294328922,-4.221390752657511,6.055302,6.8669534,5.221688,0.04140611234782255,0.05546878700329436,0.05474094702380488,0.08561663945789057,0.08813358567101674,0.1379,0.9662,0.412,1976.694,0.2503931552624585,28.728867259525167,33.60169,29,10,242,252,252,31,true,1.4312891319100292,0.014706403666855484,0.055510107,13.864759,0.81165123,1.6452653999999995,0.48198178,-0.3462651,-0.106827945,false,0.0653,0.6605,0.2285,200111,0,0.83361435,301.25195,313.25403,307.253,36,-0.05278462,68.818634,-0.18103337,-0.18711288,24761330.271879043,54125.14433703247,457.48294,25,1.2652276,71322315.1103165,40158.61193037399,1776.0155,273,1,65477628.5448393,156368.30196268074,418.73978,29,NOT_AVAILABLE,-0.10888556,100002,-0.09879026,-0.4783455588726264,3.009951657834278,30.191338,36.06245,34.37958,1648908192,0.03538796,-0.016529879,-0.16684565,2015.5,10,0.0,4.5,4250.0,1635721458409799680,4024.1367,4398.04,4121.45,15,Gaia DR1 2078199331524975488,-1.0487688581510008
HD_185351,b'G8.5IIIbFe-0.5',0.16,1.156,LC:Q1-3 SC:Q16 under,4,,,,6.091,5.176,3.654,5.034,59,RG: Retired A star,Hjorringgaard,,TRES,294.1582345833333,44.69493333333333,2078403295235690112,8566020,RG,41.2315213779136,41.0921558133897,41.3718185719601,"294.1582345833333,44.69493333333333",0.0006078377994890612,Gaia DR2 2078403295235690112,294.1576613499853,44.69448231480843,77.61644228870902,11.347387231165781,312.6951645881019,64.59420975655614,24.22482944765907,-94.64522002443373,-104.75776590172211,4.881522,5.4110723,4.3195724,0.0679459077063868,0.07933510146610871,0.08163753405368554,0.144007252142095,0.14911525962800476,,,,4063.9485,0.4425878915059835,84.67939116325037,51.486134,33,36,252,288,288,31,true,1.610029015012789,0.02095372703733317,0.08374777,4.706882,0.5295501,1.0914998999999996,0.2728262,-0.31833822,0.0045602443,false,,,,200111,0,0.56194973,15.493437,15.640566,15.567001,40,0.031114433,296.73642,-0.15687263,-0.17561753,94651233.39013226,150453.04320468716,629.10815,29,1.1650108,210250677.1209011,464806.81637667125,452.3399,303,0,150293078.18931442,514633.6024309169,292.039,30,NOT_AVAILABLE,-0.04022734,100001,0.025878286,-5.769665696259143,0.13974042319840518,5.160461,5.3592763,5.2223616,664503610,0.19855426,0.01563838,-0.22547403,2015.5,12,0.0,3.5,5000.0,1635721458409799680,4952.5,5047.0,5017.0,16,,1.8053752006181476
HD_185397,b'A5',,,unobserved,4,,,,7.191,6.934,6.263,6.953,358,Classical Pulsator,,,--,294.323295,38.59420666666667,2052171078106937728,3455268,DS,180.047718970443,179.070136931169,181.035841206423,"294.323295,38.59420666666667",2.5620001211474262e-05,Gaia DR2 2052171078106937728,294.32329863572113,38.59423212859239,72.189389191035,8.406385050089803,308.45926977064386,58.82891788666968,5.525394484773356,0.5986038973267175,5.900116359234777,6.8550224,7.0315676,6.6100793,0.023475144125278166,0.0277019320963063,0.030091424130334596,0.04872570483628119,0.054898675366641086,0.6693,1.3731,1.05,619.1434,0.03673309711150209,0.5782038005992605,13.1043825,26,4,222,226,226,31,true,1.7057636802587486,0.007071737184541244,0.04025404,129.61386,0.17654514,0.42148830000000004,0.31800744,-0.4211072,-0.13373508,false,0.2759,0.6758,0.489,200111,0,0.24494314,43.09568,43.855072,43.475376,30,0.06269736,183.62024,-0.002841609,-0.22657362,21277872.016375776,45531.21188269635,467.32495,30,1.1569725,34145806.592950955,16379.313799377775,2084.691,260,0,18227886.208201203,45106.36450061698,404.10898,29,NOT_AVAILABLE,0.038854368,100001,0.11331326,,,4.2117186,4.5309343,4.398495,171025067,0.23263624,-0.067171745,-0.1200848,2015.5,0,,,,1635721458409799680,6962.95,7222.0,7067.0,14,Gaia DR1 2052171073802376832,0.578084281733541
HD_185524,b'K2',,,unobserved,4,,,,9.457,8.313,6.193,8.022,165,RG: very low freq?,,,TRES,294.37510749999996,45.22647166666667,2079919315611727616,8960196,LPV,753.416011757718,738.183255008006,769.278855298335,"294.37510749999996,45.22647166666667",3.775836317979388e-05,Gaia DR2 2079919315611727616,294.37508515518266,45.22643734434267,78.17096294864558,11.453053654923117,313.5090203180635,65.02626020811033,1.2990604592817563,-3.6723946728390833,-7.979020693426838,7.9525204,8.592281,7.223833,0.022987204468368664,0.027668603852601246,0.02717118438921749,0.04803281523234596,0.05481710675603409,0.0399,1.9636,0.452,380.27762,0.0,0.0,6.1143317,26,0,230,230,230,31,false,1.5057590489013917,0.007693162922269926,0.04131388,87.7497,0.639761,1.3684479999999999,0.23208262,-0.31737044,-0.16179895,false,0.0149,1.0866,0.291,200111,0,0.7286873,342.34213,366.9733,354.6577,29,0.06256178,47.810226,0.03440385,-0.16418858,5054085.2751297355,19882.51348601664,254.19751,27,1.2402112,12426193.404701017,14839.252436635321,837.3868,247,0,10357020.162828898,40971.691690530526,252.78477,27,NOT_AVAILABLE,0.07203903,100001,0.03871911,-1.668906540955758,7.220289842701551,27.532589,30.553057,29.160706,1092738675,-0.02773351,-0.12305885,-0.17021596,2015.5,14,0.0,4.5,4500.0,1635721458409799680,4531.5977,4773.7,4638.5225,16,Gaia DR1 2079919311308501504,-1.432653828421258
HD_186121,b'M3III',,3.429,unobserved,4,,,,7.735,6.198,2.561,5.773,44,RG: low freq,,,TRES,295.1714583333333,43.077826944444446,2078059800932315008,7456762,LPV,475.24965419503,444.587185040426,510.372799343944,"295.1714583333333,43.077826944444446",8.289418297784255e-06,Gaia DR2 2078059800932315008,295.1714685950791,43.07782340429704,76.50226988428935,9.951534429189994,312.85608432593733,62.821570858545954,2.0911955781559834,1.6860309363876564,-0.8466561268222375,5.1762185,6.4478035,4.1978083,0.12492722476867654,0.14380838659227907,0.14114678942345177,0.2726656156855452,0.2862319290785514,,,,17712.389,0.8860326436709755,336.51807848209756,105.861664,35,28,280,308,308,31,true,1.355794259530816,0.03881503678791938,0.15225627,1.1569469,1.271585,2.2499952,0.036844656,-0.36750975,-0.03718187,false,,,,200111,0,0.97841024,2622.6807,3069.1304,2845.9055,45,-0.015951768,14.81575,-0.08457506,-0.19583584,36427879.02982009,213935.07126219725,170.27539,28,1.2763125,160272426.1715665,360588.66918875935,444.4744,334,1,168129817.5690342,927339.4301873699,181.30342,30,NOT_AVAILABLE,-0.09151485,100002,-0.008682247,-5.808241538458474,0.15427410828345006,88.67245,139.55676,126.00573,1320498492,0.002102838,-0.055721726,-0.072010145,2015.5,11,0.0,4.5,3700.0,1635721458409799680,3568.6667,4477.0,3755.6602,15,Gaia DR1 2078059796627458048,-3.208390547663785
HD_186155,b'F5II-III',0.3,0.57,LC:Q1 under,4,,,,5.44,5.065,4.419,5.055,66,three sharp peaks,,,--,295.2091004166667,45.52494083333333,2079990268465009024,9163520,Hump & Spike,50.6145097045851,50.1993792798511,51.0364389381494,"295.2090975,45.52493888888889",0.0006326627679049786,Gaia DR2 2079990268465009024,295.2096161867121,45.525456779018434,78.71669248717015,11.070174317531167,315.06566192290325,65.06912448692908,19.730789693132916,84.36053099303751,120.23993102681351,4.923168,5.198258,4.669196,0.14921570749087157,0.14897398437241754,0.16213407637235644,0.39983008204299575,0.3536418598621924,,,,6613.8477,0.7966920574436177,208.5702290290011,66.13762,23,27,179,206,206,31,false,1.790286818425092,0.04064899289273928,0.21169238,1.4955347,0.27508974,0.5290619999999997,0.16529469,-0.030525941,0.028558508,true,,,,200111,0,0.25397205,19.908215,20.302734,20.105474,25,0.13282263,121.69428,-0.046449985,-0.017761026,115146881.81447591,345607.4003544806,333.17252,19,1.1073625,202338753.30019444,531763.8664870543,380.50488,201,0,108915467.16562837,834986.972649878,130.43973,23,NOT_AVAILABLE,0.18793307,100001,0.02593498,-20.056544482266176,0.592328249913073,3.2089212,3.673474,3.345442,886987740,-0.07292111,0.07721077,0.27919805,2015.5,10,0.0,3.5,6500.0,1635721458409799680,6377.0,6823.0,6682.3335,13,,1.4017928287137464
HD_186255,b'A3',,,unobserved,4,,,,7.044,6.916,6.471,6.966,0,Classical Pulsator,,,--,295.41589124999996,40.02233972222222,2076294397581835136,4937492,DS,254.536447978444,250.546630851726,258.653049736985,"295.41589124999996,40.02233972222222",0.00012200427994707968,Gaia DR2 2076294397581835136,295.4160274116959,40.022403066131865,73.86562204453404,8.341156030422788,310.9472085037643,59.90025686375284,3.901547818377146,24.17737492520825,14.69875459459247,6.8618903,6.9708915,6.719025,0.050504469861962935,0.07175731017027329,0.06206635976680053,0.10957331568309922,0.1531473104123589,0.3752,0.7373,0.622,2484.6313,0.2978320027713392,36.74247004016929,39.0516,27,1,231,232,232,31,false,1.7553750637946286,0.016183309591353254,0.09277267,9.321179,0.10900116,0.2518664999999993,0.07599565,-0.5721433,0.028012576,false,0.1567,0.3963,0.3043,,0,0.14286518,,,,38,0.063439526,62.86091,0.04737572,-0.1283369,22500840.117748428,42225.49280366965,532.87335,31,1.1490682,33930498.42728365,13114.356833655265,2587.2788,274,0,16487616.2555626,23551.251122636517,700.0739,26,NOT_AVAILABLE,-0.10752027,100001,-0.012036432,,,,,,840887599,0.17491768,0.01792497,-0.27208406,2015.5,0,,,,1635721458409799680,7924.0,8426.75,8049.5,15,Gaia DR1 2076294393274373760,-0.1668595964787034
HD_186727,b'M0',,,unobserved,4,,,,9.55,7.947,4.495,7.499,241,RG: low freq,,,TRES,295.92960583333326,51.066833333333335,2135406788381171328,12316020,LPV,581.659839420432,572.734807851216,590.86227825926,"295.92960583333326,51.066833333333335",3.278852089495413e-05,Gaia DR2 2135406788381171328,295.9295724811702,51.06680811807276,83.97565518952895,13.192471577056793,322.7309389428679,69.80033422073622,1.6908009486613427,-4.872314975535969,-5.9171748317273085,6.9165545,8.212084,5.823847,0.026781173405371114,0.026311504988253177,0.026581542632428616,0.0580156152259776,0.05071077248475696,,,,843.0616,0.09152796329563422,3.458596427048049,17.531525,28,3,233,236,236,31,true,1.3770053359050334,0.006295888256800113,0.04445955,61.78031,1.2955294,2.388237000000001,0.14538735,-0.33556888,0.03528199,false,,,,200111,0,1.0927076,897.47156,945.96497,921.71826,36,0.109857135,63.60808,-0.0358586,-0.20269507,7173347.287649714,34635.4650866145,207.1099,28,1.387809,32264471.519976754,29135.23364681252,1107.4039,270,0,37603578.483544394,89263.971506383,421.26266,29,NOT_AVAILABLE,-0.09609785,100001,-0.122589275,-22.148568539480735,0.17375670509320013,66.61327,78.066986,74.55595,1269481311,0.028757196,0.0647022,-0.4148248,2015.5,12,0.0,4.5,3700.0,1635721458409799680,3599.5,3896.6868,3683.28,16,Gaia DR1 2135406784080065408,-1.9067908953180766
HD_186994,b'B0III',,,unobserved,4,9833,4.292,0.042,7.378,7.653,7.775,7.585,53,EB,,,--,296.40820249999996,44.96374166666667,2079735628451463296,8766240,EB,1866.05419651987,1745.4113993142,2004.20187305421,"296.40820249999996,44.96374166666667",2.5026224358179835e-05,Gaia DR2 2079735628451463296,296.40817468196263,44.96372621026053,78.61654072920267,10.061238749248458,316.33755438068994,64.21413435251948,0.5087281971792655,-4.583397450270979,-3.60663373549299,7.4506955,7.3943567,7.5797443,0.02900190440177544,0.03959371374363358,0.03616624956057966,0.06569807661979064,0.0715357420253718,0.0089,0.1285,0.057,671.7408,0.084708899644221,2.3849841614233593,15.605353,22,4,188,192,192,31,true,1.847569613552385,0.00922189113775169,0.049769368,50.274372,-0.056338787,-0.18538759999999943,0.31642237,-0.2454393,-0.2067693,true,0.0066,0.0645,0.0298,,0,-0.12904882,,,,24,0.07807327,14.06638,-0.049297594,-0.051717103,15233954.36828175,24718.868026593253,616.2885,23,1.1504965,19727321.312098287,14952.666069172325,1319.318,206,1,7462258.6782108685,13185.658853904657,565.9375,23,NOT_AVAILABLE,0.09813178,100002,0.18158482,,,,,,1458775133,0.12220376,-0.18504696,-0.13664213,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,15,Gaia DR1 2079735624150744064,-3.903925764865143
HD_187217,b'K0',,,LC:Q14-17 under,4,,,,7.814,6.685,5.179,6.399,174,RG: 'good',,,TRES,296.6365320833333,50.01033888888889,2135282371768942464,11824273,RG,243.244322468437,241.484870223846,245.029137876086,"296.6365320833333,50.01033888888889",8.118576066615324e-05,Gaia DR2 2135282371768942464,296.63656231374154,50.01026006188013,83.2264032922202,12.30695568479889,322.35004980625985,68.66018866584042,4.0824756769787305,4.497873115885138,-18.36433761274074,6.3447323,6.938951,5.665866,0.02398441733671246,0.027644954171760595,0.029725238680350183,0.04749108743386685,0.04381231214240489,0.048,2.2781,0.374,354.18448,0.0,0.0,5.751245,26,5,218,223,223,31,false,1.5131956970807785,0.006877275017853718,0.034208953,262.6644,0.59421873,1.273085,0.55770427,-0.4118735,-0.12278478,false,0.0119,1.083,0.1125,200111,0,0.6788664,149.63939,153.18785,151.41362,28,-0.08943356,137.34038,-0.19573894,-0.10967323,23172607.507379543,52952.562370297455,437.6107,24,1.2202535,54632780.95776932,26313.615783967667,2076.2173,237,0,43493232.09951743,86398.80644330264,503.40085,24,NOT_AVAILABLE,-0.01886561,100001,-0.18825781,1.296676102440502,0.21405930198214412,15.525979,18.818504,18.007614,691074126,-0.36893818,0.0067644767,-0.18975689,2015.5,11,0.0,4.5,5000.0,1635721458409799680,4667.4,5138.52,4771.33,15,Gaia DR1 2135282367467431680,-0.5854812612609512
HD_187277,b'A0',,,unobserved,2,7488,3.941,0.034,7.551,7.589,7.073,7.579,,not sure,,,--,296.84802125,42.483025833333336,2077186823061026688,6967644,-,96.8711375490972,96.4821022396374,97.2632666642026,"296.84802125,42.483025833333336",4.631896545558388e-05,Gaia DR2 2077186823061026688,296.8480696178396,42.48299628534818,76.56956357234036,8.586399937452313,314.83055055574306,61.808269109633365,10.294314244709646,8.272108470254368,-6.897172153948587,7.4642863,7.5861735,7.3044167,0.03261812365185061,0.037861636872635225,0.04131082662859764,0.06658221768404445,0.07447650936873242,0.086,0.385,0.2402,694.63104,0.09299133315338055,2.8134757610241556,15.764172,23,4,197,201,201,31,true,1.7116055643087438,0.010374194030914384,0.048966542,46.928867,0.12188721,0.28175680000000014,0.35594442,-0.19755964,-0.30401352,false,0.0446,0.19,0.1262,200111,0,0.15986967,7.3846817,7.4711103,7.427896,32,-0.08121128,249.19168,-0.20080897,-0.2284187,12766911.50735499,20873.544597097814,611.6312,28,1.1489148,19481916.953245938,5411.233740510606,3600.2727,236,0,9616150.806710623,14082.730604423186,682.8328,27,NOT_AVAILABLE,0.010562351,100001,0.113684066,,,1.4432697,1.6013844,1.4748641,1490091089,0.21771377,-0.28488967,-0.1202681,2015.5,0,,,,1635721458409799680,7530.0,7931.75,7846.3335,13,Gaia DR1 2077186818754776448,2.5333143017600257
HD_187372,b'M1III',,2.693,unobserved,4,,,,7.805,6.141,2.979,5.672,110,RG: low freq,,,TRES,296.86178874999996,47.90757305555555,2086614688589352320,10679281,LPV,306.448333808759,296.81195252011,316.719517500094,"296.86178874999996,47.90757305555555",0.00018979613869543016,Gaia DR2 2086614688589352320,296.8616409188027,47.907411183287465,81.40196025458344,11.187443565317814,320.07404836998796,66.73684976182663,3.240142377215638,-23.02928418428443,-37.62791854380299,5.3131795,6.4167786,4.3695374,0.08451650583364254,0.09692947858453899,0.10501733003123698,0.20104667039390092,0.15630381494195575,,,,3667.1228,0.4667427642788658,86.60007168822067,49.13201,26,29,206,235,235,31,true,1.403964814083539,0.02614318963995247,0.10967397,4.254617,1.1035991,2.0472412,0.49997848,-0.23709837,-0.2174569,false,,,,200111,0,0.94364214,865.5392,935.442,900.4906,43,0.017380605,30.853407,-0.09481683,-0.30567592,37483826.86159181,127737.25400616786,293.44476,24,1.2812842,141277983.778631,284272.8342140308,496.98026,281,0,143533420.3414888,691769.7756191072,207.48727,24,NOT_AVAILABLE,0.15156244,100001,0.027760636,-2.7286190303720206,0.9006770802026384,51.73421,69.88921,63.272297,1378027912,-0.08059822,-0.053219162,-0.0306104,2015.5,10,0.0,4.5,3800.0,1635721458409799680,3782.17,4395.995,3975.02,14,,-2.11860682195298
HD_188252,b'B2III',,,LC:Q13 under,4,,,,5.719,5.885,6.234,6.007,248,RG maybe? Guy check,,,--,298.02986125,47.93179333333333,2086465429887466368,10683303,SPB,1000.59195813143,929.527357944185,1083.18037747765,"298.02986125,47.93179333333333",4.745224860527361e-05,Gaia DR2 2086465429887466368,298.0298216571275,47.93175398882113,81.80674087195612,10.512575184293079,321.84931736707387,66.39752504240141,0.977525297358189,-6.1670647770319595,-9.13854682536272,5.864375,5.7774835,6.0531955,0.06134953432117644,0.07233212333746433,0.07440938749186708,0.13504631815319088,0.14299353836605153,0.0,0.182,0.0533,3044.0576,0.3785254741906243,62.70151949539193,44.061424,28,16,228,244,244,31,false,1.8431863683482863,0.020856155364365886,0.0836291,6.297028,-0.08689165,-0.2757120000000004,0.29597044,-0.15820377,-0.11038211,false,0.0,0.0931,0.02,,0,-0.18882036,,,,33,0.042523555,13.137123,-0.22650196,-0.09758582,67540136.32779871,152333.21483633568,443.37103,30,1.1522744,85034694.32551302,63147.03697594355,1346.6141,276,0,30443166.101248268,114447.87748882096,266.00027,29,NOT_AVAILABLE,-0.17447314,100001,-0.040379267,,,,,,230020199,0.115038216,-0.09095125,-0.17060652,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,17,,-4.136910040442433
HD_188537,b'K0',,,unobserved,4,,,,8.9,7.694,5.633,7.382,269,RG: good,,,TRES,298.4423,45.47041055555556,2079411684837733376,9110718,RG,629.923311775453,618.925062625937,641.312242764829,"298.4423,45.47041055555556",7.695989970127941e-06,Gaia DR2 2079411684837733376,298.4422913944504,45.470405779730925,79.77271617813328,9.056321448257581,319.80742606107304,64.07198141770822,1.5592934319056786,-1.4423779862019548,-1.1353872522789468,7.3244863,7.9567018,6.6113977,0.022531085713800778,0.026991660979600453,0.027985709830220556,0.04856314648833054,0.050564587576916994,0.024,2.2201,0.42,368.67886,0.0,0.0,6.2012706,25,3,219,222,222,31,true,1.49776023650061,0.006600133086782895,0.03855672,104.55611,0.6322155,1.3453041,0.28541005,-0.33344877,-0.06855626,false,0.0109,1.14,0.202,200111,0,0.7130885,434.1233,460.48834,447.30582,31,0.10066189,55.717487,-0.071644336,-0.26327094,9075584.887358738,15010.271763733977,604.62494,26,1.2311587,22159084.906231243,4731.730267634425,4683.083,246,0,18205765.06190265,33436.79436357184,544.483,23,NOT_AVAILABLE,0.09645915,100001,0.14454283,-18.355900776437934,0.13877046578287344,31.721962,34.86574,33.517857,1206522613,0.0015128165,-0.014670269,-0.06266805,2015.5,16,0.0,4.5,4750.0,1635721458409799680,4495.5,4713.0,4585.0,15,Gaia DR1 2079411680533580160,-1.6719521036171692
HD_188629,b'K5',,,unobserved,4,,,,10.007,8.245,5.236,7.743,289,RG: low freq,,,TRES,298.56132958333325,44.847322222222225,2079112926916521472,8710324,LPV,651.035466138791,639.437469094933,663.054132704413,"298.56132958333325,44.847322222222225",3.170434966055982e-05,Gaia DR2 2079112926916521472,298.56129986449696,44.84729853240401,79.26796863517988,8.673456048135165,319.37325183852886,63.47323893200242,1.5078209480498055,-4.897792384327379,-5.504133285204001,7.5462255,8.506842,6.6188574,0.026665002614252014,0.027113316223789458,0.027638365607137016,0.06336582092070724,0.052484521711025266,,,,336.38165,0.0,0.0,5.4843974,24,2,210,212,212,31,true,1.4090623076603657,0.007973341609829453,0.04786435,87.92906,0.9606161,1.8879846000000011,0.2545347,-0.45519707,0.0910502,false,,,,200111,0,0.92736816,502.52972,533.86273,518.1962,29,-0.010831526,54.55536,-0.13767682,-0.014846711,5467876.330247985,8853.244559325518,617.61273,28,1.3035157,18065749.163521864,6308.247720836199,2863.83,246,0,18081110.797460143,30056.29138498689,601.5749,27,NOT_AVAILABLE,-0.15612657,100001,-0.025091399,10.142765008855559,0.9348823412489492,41.756477,49.88768,46.953045,1419733418,-0.01702297,0.080113105,-0.3572541,2015.5,11,0.0,4.5,3900.0,1635721458409799680,3899.0,4261.75,4019.0,15,Gaia DR1 2079112922608436224,-1.5217977402973322
HD_188875,b'K2',,,unobserved,4,,,,8.074,6.576,4.189,6.164,17,RG,Tim W,Yes,TRES,298.91921,40.17289944444444,2073542697941496320,5041881,RG,683.780027738135,671.831670059581,696.153187678767,"298.91921,40.17289944444444",2.6617533132998732e-05,Gaia DR2 2073542697941496320,298.91923682053795,40.1729164298875,75.33293042183368,6.086353484128554,315.9838088390804,59.08221804050165,1.4342284523899904,4.7425759236472125,3.8989358990275784,6.091042,6.8644733,5.280002,0.020700876754353368,0.027681564646106337,0.02580241444968789,0.04049875376327659,0.04919022578343631,,,,476.09677,0.0,1.9053957292782993e-15,9.3473015,26,4,223,227,227,31,true,1.474550611229556,0.0074204343594867555,0.039811295,334.48694,0.7734313,1.5844713000000006,0.23283696,-0.55160403,-0.17738296,false,,,,200111,0,0.8110399,1833.6921,1948.7227,1891.2074,33,0.09740235,55.58505,-0.106783584,-0.2707548,24817956.592192966,32823.59943502996,756.101,30,1.258775,69012783.32063784,27305.49549135875,2527.4321,265,0,62053611.72283802,107148.85307080104,579.13464,26,NOT_AVAILABLE,0.033666126,100001,0.16294296,-13.845334356525752,0.15841913683593475,74.2785,85.48876,79.55921,1043492255,0.26700905,-0.17013833,-0.30269662,2015.5,13,0.0,4.5,4250.0,1635721458409799680,4116.77,4416.513,4267.425,15,Gaia DR1 2073542693631929088,-3.0835400575456884
HD_189013,b'A2',-0.6,,SC:Q3 gDor under,4,7777,4.126,0.022,6.9,6.93,6.525,6.922,458,Classical: gDor,,,--,298.9752895833333,47.09007027777778,2085660209419178496,10096499,GD,188.814383859605,182.83572478307,195.189870140986,"298.9752895833333,47.09007027777778",0.00010200121285847964,Gaia DR2 2085660209419178496,298.9754187067652,47.09001855280388,81.38221075636604,9.542180929891488,322.2766468764663,65.35544415474926,5.2776603886860585,20.392642099691827,-12.062147160138691,6.8403153,6.9415298,6.716146,0.14863680671780183,0.16176940625312633,0.17164714496805267,0.3001020778616626,0.2940485293764423,,,,16216.867,0.8851340707661046,311.2859125336676,100.71429,27,6,233,239,239,31,true,1.645880081627017,0.04560110558450856,0.15900235,1.1405414,0.10121441,0.22538379999999947,0.34322286,-0.3374017,-0.13892177,false,,,,,0,0.12416935,,,,35,0.101817615,30.747149,-0.23153687,-0.23243317,23117632.317409273,40848.87771081132,565.93066,30,1.145546,34611473.95041085,9232.427348491578,3748.9028,270,0,16531400.93658991,37267.50071570959,443.5876,28,NOT_AVAILABLE,0.0053766873,100001,0.094814695,,,,,,467797261,0.16857333,-0.10006052,-0.2781894,2015.5,0,,,,1635721458409799680,7890.0,8624.667,8085.6665,17,Gaia DR1 2085660205117623936,0.46013992135215886
HD_189178,b'B5V',,0.236,unobserved,4,,,,5.356,5.448,5.595,5.552,0,Classical Pulsator,,,--,299.30778166666664,40.367825277777776,2073537612700605696,5219588,SPB/Hump & Spike,347.305675377642,335.171242466141,360.335028693868,"299.30778166666664,40.367825277777776",2.9391965212495725e-05,Gaia DR2 2073537612700605696,299.3078202055931,40.36782658479405,75.65387610312212,5.93137381293646,316.6619770537418,59.150951698134264,2.857122779386695,6.796265782139723,0.2837799251705362,5.41016,5.392919,5.49903,0.07931050790951064,0.11197395703323659,0.10329530571640644,0.16813301695650698,0.2030349511048099,0.0393,0.415,0.227,5383.2305,0.5203000471431891,113.51258515888367,59.903526,28,18,229,247,247,31,false,1.8602314688880468,0.023201323100521188,0.11287383,3.3661237,-0.017241001,-0.10611100000000029,0.056846544,-0.4384717,-0.12343984,false,0.0267,0.2007,0.1243,,0,-0.08887005,,,,43,0.0716011,27.659754,-0.04464458,-0.258312,96247085.99394262,180855.92069129788,532.1755,33,1.1374434,129205858.015936,195568.19802393098,660.66907,310,0,50717270.04606433,153465.52573953336,330.4799,31,NOT_AVAILABLE,0.044791583,100001,0.15054016,,,,,,904881222,-0.043443747,-0.14336471,-0.06814095,2015.5,0,,,,1635721458409799680,7853.0,9541.75,8765.333,15,Gaia DR1 2073537608390630528,-2.293399401222019
HD_189636A,b'',,,unobserved,4,4561,2.087,0.072,8.877,7.958,6.232,8.025,0,hard to tell,,,--,299.7162416666666,47.36338333333333,2085638116106993408,10298067,?,384.689727753645,378.860633761676,390.697687252135,"299.7162416666666,47.36338333333333",8.133646303993675e-05,Gaia DR2 2085638116106993408,299.7161821921162,47.363312673954844,81.8776718545376,9.244179159433838,323.6496785883222,65.36181662069207,2.571564046972227,-5.530143380507135,-18.837231986342587,8.118049,8.666123,7.4553285,0.031293482343670985,0.0382334731314768,0.039680183279311006,0.06763238960108224,0.07214208507000813,0.024,1.3217,0.081,153.72675,0.0,0.0,-0.8761466,20,3,175,178,178,31,false,1.515388361358307,0.008552378999125382,0.04843489,57.305157,0.5480747,1.2107945000000004,0.43615752,0.06988553,-0.149497,false,0.012,0.47,0.04,200111,0,0.6627202,72.3976,75.74768,74.07264,25,0.06839151,64.80726,0.02260995,-0.2351774,4721783.309268676,6586.458730300647,716.8926,19,1.2269171,10669074.710353848,3060.8346028056603,3485.675,189,1,8368287.957552007,10547.016874804325,793.427,17,NOT_AVAILABLE,0.14263451,100002,0.15827002,-4.355067565276994,0.7114352469891954,12.192557,13.103232,12.484102,800269572,0.13134728,-0.058037285,-0.1733524,2015.5,10,0.0,4.5,5250.0,1635721458409799680,4677.9067,4849.46,4792.5,15,Gaia DR1 2085638111806367872,0.19249605182270457
HD_189636B,b'',,,unobserved,4,4645,2.45,0.056,8.856,8.061,6.458,8.107,0,also hard to tell,,,--,299.71525458333326,47.36207805555556,2085638116106991872,10298061,?,376.429222362894,371.695204539922,381.28317285341,"299.71525458333326,47.36207805555556",7.513237207276723e-05,Gaia DR2 2085638116106991872,299.71519755187916,47.36201361552514,81.87619464255093,9.244098326731125,323.64679523714597,65.36098749224189,2.6282910743810337,-9.027986084911014,-15.01173723016424,8.023957,8.632374,7.316653,0.02643036165615088,0.030968438774809027,0.03357105403566695,0.05689226019472846,0.058035807224090435,0.0357,1.0168,0.1412,291.0478,0.0,0.0,3.7041423,24,2,212,214,214,31,false,1.5009324800923627,0.007874683362779512,0.0410618,75.375,0.60841656,1.3157210000000008,0.41203475,-0.0067107542,-0.031215237,false,0.0153,0.4168,0.0677,200111,0,0.7073045,76.651024,79.73527,78.193146,29,0.0068240934,78.2904,0.08661144,-0.15988903,4870859.675490572,5687.6507090122595,856.3922,22,1.2358704,11634916.843934152,3434.2020079613344,3387.9536,232,0,9508389.810410412,16768.099111606592,567.05237,22,NOT_AVAILABLE,0.11516283,100001,0.017932368,-4.502608160124729,0.13703086053658206,12.155625,13.6268215,13.034625,150644720,0.062830344,0.044308785,-0.040439025,2015.5,13,0.0,3.0,5000.0,1635721458409799680,4649.66,4923.0,4754.11,15,Gaia DR1 2085638111806368000,0.14554034734064025
HD_189684,b'A5III',,0.293,unobserved,4,,,,6.092,5.938,5.517,5.982,378,Classical Pulsator,,,--,299.83507875,45.77252111111111,2085224321778525696,9305008,EV,125.209706240164,119.532004003839,131.443485315475,"299.83507875,45.77252111111111",8.173618542772538e-05,Gaia DR2 2085224321778525696,299.8351560036423,45.77245965220707,80.53256161087167,8.366331876041485,322.1049409580271,63.91266819573784,7.991624902906775,12.483389875024743,-14.312479556570587,5.8811946,5.989575,5.743993,0.327037140319129,0.39969223625711203,0.3755069105998078,0.6671179442650557,0.6957400746752197,0.4135,1.002,0.8297,149449.28,2.368807975914536,2317.808752081181,253.31969,34,1,293,294,294,31,false,1.8791295286525427,0.09169195032433924,0.37995383,0.15627187,0.10838032,0.24558200000000063,0.37814212,-0.44911113,-0.18357942,false,0.2549,0.516,0.4217,,0,0.13720179,,,,40,0.10202558,21.28223,-0.081126526,-0.15004884,55555265.03214221,157053.54947384165,353.73453,27,1.1469195,83727561.088949,72984.79393610527,1147.1919,314,0,40473505.61988951,121452.42522658501,333.24576,28,NOT_AVAILABLE,0.11970199,100001,0.19286917,,,,,,1277805298,0.04119362,-0.15302776,-0.28545612,2015.5,0,,,,1635721458409799680,7969.75,8466.0,8072.6665,15,Gaia DR1 2085224317473288064,0.39300461684393095
HD_189750,b'K0',,,unobserved,4,4745,2.319,0.068,8.826,7.997,6.525,8.052,0,Not sure,,,TRES,299.94802916666663,44.53907583333333,2076143588378412416,8521828,?,327.039704064896,324.110095309101,330.021795048608,"299.94802916666663,44.53907583333333",0.00017680247054904585,Gaia DR2 2076143588378412416,299.9481362898784,44.539235298460945,79.50345618934828,7.667229785116718,321.04923249136186,62.77120578386735,3.0291798717420217,17.72122788231337,37.02627805983272,8.060998,8.6102495,7.403128,0.02251987242186797,0.026483315461074425,0.027426690128032186,0.049630859822163316,0.05107580531177461,0.0,0.0747,0.016,292.33597,0.0,0.0,1.6948051,29,0,258,258,258,31,false,1.5295053039226358,0.007134637021425617,0.038855672,84.121765,0.54925156,1.2071215000000004,0.27953777,-0.32931426,-0.066916615,false,0.0019,0.087,0.0087,200111,0,0.6578698,54.096176,55.741013,54.918594,31,0.026726648,110.44643,0.01642154,-0.18757136,4971133.322478618,5266.831208308305,943.85657,30,1.2229413,11244680.360565962,2759.8465129782244,4074.3862,272,0,8780450.296803186,8024.680716290469,1094.1807,29,NOT_AVAILABLE,0.07833497,100001,0.09860675,-63.001081017824404,0.140984752917777,10.137319,10.604623,10.354458,574633913,0.101792954,-0.012806124,-0.11777821,2015.5,9,0.0,4.5,5250.0,1635721458409799680,4825.125,4935.085,4883.065,16,Gaia DR1 2076143588378412416,0.4879955943507497
HD_190149,b'M0II-III',,,unobserved,4,,,,8.626,6.958,3.682,6.488,88,RG: low freq,,,TRES,300.43844375,44.11904416666667,2076072811625087104,8262528,LPV,409.438714486725,405.698943080476,413.246821423302,"300.43844375,44.11904416666667",7.707722287159208e-05,Gaia DR2 2076072811625087104,300.43837490272625,44.11898502231494,79.322784162623,7.150036200798443,321.33936531674226,62.240498992701276,2.413730372483605,-11.521759863065341,-13.799301978544435,6.1712503,7.2286105,5.1978416,0.019214990615325046,0.02094265564193233,0.022341286202508304,0.040645819117968225,0.04152934579965071,,,,640.9714,0.0,0.0,12.688809,31,19,247,266,266,31,true,1.3833288690188161,0.00529304559293961,0.033309966,302.9219,1.0573602,2.0307689,0.2088512,-0.24500194,-0.038333394,false,,,,200111,0,0.9734087,728.9832,753.46625,741.22473,34,0.14616577,108.03901,-0.091223724,-0.09385252,17746431.66003648,59062.98764503126,300.46622,28,1.321067,64098236.307201244,38725.67909759365,1655.1869,287,1,66931628.39756668,142437.33701538364,469.90228,29,NOT_AVAILABLE,-0.051379643,100002,0.061825614,-28.974460883585426,0.15731202186739202,55.09977,61.604477,57.695404,1037941223,0.12732492,-0.023828587,-0.29488432,2015.5,13,0.0,4.5,3800.0,1635721458409799680,3837.1401,4057.3167,3965.0,15,Gaia DR1 2076072807317404544,-1.8896942249620574
HD_226754,b'K2',,,unobserved,2,,,,9.729,8.238,5.627,7.829,,RG: poor quality,,,TRES,299.2584070833333,41.57413722222223,2075352803312372224,6234579,RG,391.819751503071,385.93657262837,397.88176677788,"299.2584070833333,41.57413722222223",8.939027918191619e-05,Gaia DR2 2075352803312372224,299.2585258315518,41.57414716797954,76.67688800224043,6.581359859307245,317.5170503890929,60.278207166441966,2.5242497990171144,20.60440117301869,2.2574903183474384,7.702354,8.511494,6.8591075,0.026804588929909414,0.03654712227749678,0.03859849549418101,0.05816312016847725,0.06485379063402215,0.256,0.792,0.523,287.81897,0.0,9.8653193632092e-16,3.716659,24,2,209,211,211,31,true,1.4580837674138718,0.007858826293585938,0.042561732,78.38421,0.8091397,1.6523865000000004,0.5209135,0.07712892,-0.10627815,false,0.1113,0.3863,0.2457,200111,0,0.84324646,149.3719,156.27898,152.82544,28,-0.023415472,65.39762,0.083359905,-0.022170123,5444497.080328034,8882.77606001862,612.9274,26,1.274212,15646050.073668981,6089.0256650387155,2569.549,234,0,14491886.998452963,15448.87946660865,938.05426,25,NOT_AVAILABLE,0.08000173,100001,0.17886949,18.013952250950602,0.13897083193572637,22.661266,25.438066,24.59591,1096060286,0.28272927,-0.07888634,-0.08620743,2015.5,12,0.0,3.0,4500.0,1635721458409799680,4023.7703,4263.175,4092.077,14,Gaia DR1 2075352799000907136,-0.2630776242530457
V2079_Cyg,b'B8V',,,"unobserved, alpha2 Cvn",4,,,,6.921,7.059,7.331,7.174,93,Classical Pulsator,,,--,291.50506291666665,45.013086666666666,2126627978307068672,8818020,a2cvn,321.472917470688,317.860096187438,325.167308507588,"291.50506291666665,45.013086666666666",2.7853813459444843e-05,Gaia DR2 2126627978307068672,291.50507875058656,45.01311217226868,77.05833008367536,13.174903030775708,308.81755638004665,65.57960156532535,3.0823443394284245,2.5537242801921094,5.8956541813299435,7.034088,6.9810615,7.2017684,0.030830448241323114,0.035404316780483704,0.03508301852144513,0.06603086817577583,0.07151680791654845,0.0147,0.1281,0.069,1305.1285,0.16730748818387095,11.821712301788681,25.04315,28,3,242,245,245,31,true,1.8394030125525838,0.00948312664357066,0.049858395,25.502617,-0.053026676,-0.2207068999999997,0.09623303,-0.35340026,-0.09722237,false,0.0064,0.0746,0.0397,,0,-0.16768026,,,,33,0.058372177,87.85858,0.07406163,-0.13011077,22291060.24836617,87785.10032267869,253.9276,27,1.1349219,28954160.455316413,32201.180568002983,899.16455,260,0,10569652.119348211,39646.33137104445,266.59848,29,NOT_AVAILABLE,0.08896264,100001,0.017970743,,,,,,495141405,-0.045116663,-0.07014461,-0.15736745,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,17,,-0.5016339580203448
V2083_Cyg,b'A3',,,unobserved EB,4,,,,7.143,6.884,6.317,6.902,0,EB,,,--,292.81818708333327,47.48117694444445,2128480311802353536,10342012,EB,nan,nan,nan,"292.8180758333333,47.4810425",3.045468683588237e-07,Gaia DR2 2128480311802353536,292.81807623838415,47.48104263345887,79.74870041852522,13.41873522969091,313.2763085812297,67.52199730593198,,,,6.813094,6.958596,6.607133,0.9129593534678879,0.9111506259110029,,,,,,,2184183.8,10.558104629072224,41534.46944489842,621.83044,21,0,178,178,178,3,false,,,1.8702852,0.0074779573,0.14550209,0.35146299999999986,,,,false,,,,,0,0.20596123,,,,35,0.02136786,,,,22757088.525844857,41156.05079937947,552.94635,25,1.1562203,35490213.691373415,20109.96568065563,1764.8073,237,0,18277417.46653145,39762.3565107829,459.66635,24,NOT_AVAILABLE,,130001,-0.090708636,,,,,,1344301503,,,,2015.5,0,,,,1635721458409799680,7372.0,7750.0,7461.5,15,Gaia DR1 2128480307502062848,nan
V380_Cyg,b'B1.1III+B2.5/3V:',1.25,0.226,LC:Q11 SC:Q7 9 10 12-17 under,4,,,,5.615,5.675,5.712,5.771,122,Eclipsing_binary,,,--,297.65552791666664,40.599758055555554,2073743839843579776,5385723,EB,1044.67154927546,949.069840098863,1161.2897500675,"297.65552791666664,40.599758055555554",3.552128422292061e-05,Gaia DR2 2073743839843579776,297.65551057522265,40.59972506473762,75.21556118743294,7.132817742584114,314.53618927524036,59.835640216574866,0.9417389350456754,-3.068280374306102,-7.70853827607408,5.6319346,5.6103888,5.67235,0.0719682521979439,0.08443032364910381,0.09210667228384416,0.14496814576084738,0.17593006756788546,0.0582,0.403,0.2363,6723.103,0.47670105919098477,103.33503434594653,66.944145,34,16,282,298,298,31,false,1.8053970314290808,0.02434330853511722,0.09572064,3.8607326,-0.021545887,-0.06196119999999983,0.25320682,-0.19614702,-0.04270696,false,0.037,0.2123,0.122,,0,-0.040415287,,,,40,0.18732707,10.224438,0.053513415,-0.22566481,78777042.42409518,455139.7133456917,173.0832,27,1.1583178,105334916.07160251,218971.34776630544,481.04428,342,0,43234262.45247254,284948.1750730456,151.72676,32,NOT_AVAILABLE,0.1184615,100001,0.19914044,,,,,,1280065496,0.29865295,0.033063006,-0.1270009,2015.5,0,,,,1635721458409799680,7720.25,9700.333,8779.0,14,Gaia DR1 2073743835537822336,-4.462964236163624
V398_Lyr,b'M3',,,unobserved,4,,,,8.877,7.421,1.869,7.024,49,RG,,,TRES,287.0549454166666,39.15487916666667,2100382189073830528,4042516,RG,494.665556977779,464.050015806101,529.522722362535,"287.0549454166666,39.15487916666667",1.5477945927366873e-05,Gaia DR2 2100382189073830528,287.05494859817054,39.154894446731085,70.16991131031553,13.734735607155901,297.92952370423194,60.95091152057306,2.004647104188795,0.5288011348216308,3.498230335451396,5.4027195,7.5730567,4.16726,0.10819001355624652,0.1314409284899442,0.12987738952162156,0.2458091010394266,0.2843827836595943,,,,14601.003,0.7477610795018135,276.1065313225258,96.69994,33,25,259,284,284,31,true,1.2588923921912472,0.03470458516485827,0.15019646,1.5917567,2.1703372,3.4057967000000007,0.006963073,-0.22778298,0.03466539,false,,,,,0,1.2354593,,,,43,0.056493487,15.43492,-0.058714166,-0.1340798,12922086.298536584,384118.10140038753,33.64092,25,1.4285747,130094364.92164679,652251.938554263,199.45416,315,0,172927433.7390379,2921989.2237560772,59.181408,26,VARIABLE,-0.13233319,100001,-0.12537158,,,,,,404366033,-0.05585489,0.038544726,-0.1505912,2015.5,0,,,,1635721458409799680,3285.25,3311.0,3297.5,16,Gaia DR1 2100382184777487104,-3.068838859833363
V543_Lyr,b'B3V',-0.05,,unobserved bCep,4,,,,6.037,6.182,6.477,6.299,0,Classical Pulsator,,,--,284.6941154166666,40.67919,2103449001881575680,5429169,SPB,345.122761295331,339.701603163104,350.716550663015,"284.6941154166666,40.67919",8.447491503657263e-06,Gaia DR2 2103449001881575680,284.69412308147275,40.679183870412636,70.88423826082847,15.998510717159226,294.9351889706437,62.85217314227643,2.869682553364758,1.2928661336792204,-1.4244736932893733,6.159548,6.0964146,6.3134727,0.03651016234349244,0.04349185237965157,0.045876493095952035,0.08213875461667061,0.09221766895706468,0.0289,0.1404,0.078,1156.4489,0.19037907896657755,15.651170978026826,24.151241,23,8,196,204,204,31,true,1.809001446562093,0.012582658925412982,0.057593927,23.210981,-0.06313324,-0.21705810000000003,0.142904,-0.005453857,-0.15706891,false,0.015,0.073,0.039,,0,-0.15392494,,,,29,-0.07492147,62.552353,-0.19242366,-0.113509595,50348826.02930803,334009.4374402918,150.74072,24,1.1467752,64792875.364070214,114816.22581099563,564.3181,247,1,23954043.11563421,131080.65307193782,182.74278,25,NOT_AVAILABLE,-0.06771045,100002,-0.0856196,,,,,,1262840557,0.12723795,-0.15413599,0.12893221,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,15,,-1.5303200126120027
V546_Lyr,b'M3III',,,unobserved,4,,,,9.457,7.838,4.077,7.385,82,RG: low freq,,,TRES,284.8393516666667,41.63692277777778,2104055760501638016,6267345,LPV,587.76713557741,575.205881946328,600.878880067927,"284.8393516666667,41.63692277777778",5.50746770115342e-05,Gaia DR2 2104055760501638016,284.83932659629517,41.63687098829644,71.85031425700019,16.258971342223777,295.6536001585106,63.760464398059646,1.6734049941412377,-4.420890416079007,-12.035879449798582,6.784268,8.111529,5.6686263,0.025933721600506113,0.03532232531478286,0.03685788888017449,0.05481194168416621,0.05788512417859101,,,,766.93915,0.08877614974751222,3.580953958761469,16.91825,24,7,207,214,214,31,true,1.333005038623929,0.010263740422089686,0.042320237,68.04862,1.3272614,2.442902700000001,0.48517027,-0.3102098,-0.25111166,false,,,,200111,0,1.1156416,1001.6645,1070.1101,1035.8873,30,0.16197814,45.401543,-0.062464613,-0.34671775,7869432.661494579,43523.06133390099,180.81064,24,1.4062859,36445094.59342163,49104.73238238114,742.1911,233,1,43382787.71251729,162282.71869517188,267.32846,24,NOT_AVAILABLE,0.14903557,100002,0.1459914,-8.609866208870853,0.1881678175964963,71.517334,83.82083,77.48596,335073007,0.12716213,-0.09201018,-0.04663953,2015.5,9,0.0,4.5,3600.0,1635721458409799680,3576.6667,3872.1199,3720.0,13,Gaia DR1 2104055756202531968,-2.0617584963284257
V547_Lyr,b'M4-IIIa',,,unobserved,4,,,,8.109,6.611,2.258,6.199,48,RG: low freq,,,TRES,285.07942333333335,40.6839975,2103815448491466496,5429948,LPV,288.920092314708,276.921626546759,301.985143696241,"285.07942333333335,40.6839975",6.395164192096614e-05,Gaia DR2 2103815448491466496,285.0794350340927,40.683934166877044,71.00448595083816,15.730138304951492,295.5610232481278,62.79142807307092,3.4427806499619007,2.052623614226718,-14.731001971588883,5.227579,6.822384,4.097596,0.11941891556351691,0.13711587033361314,0.1485660419149978,0.26308610899763735,0.271430885744766,,,,13669.586,0.85987687814941,308.7802005824524,94.06004,36,45,271,316,316,31,true,1.3312441320935722,0.04138964452572648,0.14042707,1.2685575,1.5948048,2.7247879999999993,0.19094203,-0.17941897,-0.07276016,false,,,,200111,0,1.129983,1101.868,1217.8322,1159.8501,43,-0.10118626,23.173403,-0.16978385,-0.23965414,25798932.80659752,143402.38885477875,179.90588,27,1.3749548,152867301.40286762,363237.83575284976,420.8463,326,0,184386698.19215178,1067423.5066587164,172.73996,27,NOT_AVAILABLE,-0.059867065,100001,-0.10458201,,,76.8308,95.271645,89.96736,789690256,0.05311462,-0.032036662,-0.06940012,2015.5,0,,,,1635721458409799680,3451.0,3842.9001,3551.275,15,,-2.076309724762428
V554_Lyr,b'',,,unobserved,2,9887,4.309,0.051,7.97,8.248,8.266,8.179,0,Missing - alpha2 Cvn,,,--,288.82186208333326,40.11369027777778,2101290316961062400,5001462,a2cvn,335.749513113855,331.237286508456,340.384110652163,"288.82186208333326,40.11369027777778",8.095386429001568e-06,Gaia DR2 2101290316961062400,288.82187096088387,40.11368586856005,71.64425051321152,12.890702869814758,301.1724730456267,61.53150219241715,2.950309183143932,1.5499087817707995,-1.06838450792675,8.092074,8.058086,8.187183,0.03218932690129209,0.04094982169211509,0.040256532510948136,0.06969244544165289,0.0766676874505987,0.071,0.1788,0.1147,933.6137,0.12730564815109582,5.361749279979745,19.508318,26,5,225,230,230,31,true,1.8315852054878998,0.01001864955370546,0.050853003,28.17992,-0.033988,-0.1290969999999998,0.23132443,-0.30996892,0.0129631255,true,0.0376,0.0914,0.058,,0,-0.095108986,,,,30,-0.0957957,73.28771,0.09296279,-0.14507844,8266483.7052912265,48096.61053110864,171.87248,28,1.1467735,10927394.473817334,21112.164551932172,517.5876,245,0,4264761.671188791,31462.83697551531,135.54918,29,NOT_AVAILABLE,-0.075503826,100001,-0.24103202,,,,,,252517080,-0.10284417,0.06764294,-0.15914945,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,15,,0.4619970422481252
V819_Cyg,b'B0.5IIIn',,,LC:Q14 16 17 under,4,,,,6.15,6.27,6.481,6.381,178,sharp peaks,,,--,298.2551920833333,47.807719444444444,2086460069767734656,10618721,SPB,1114.03334931676,1050.99966783608,1184.94930805615,"298.2551920833333,47.807719444444444",4.2748128563503056e-05,Gaia DR2 2086460069767734656,298.25514641840573,47.807689665544785,81.77161318401905,10.320103829139104,322.0378001641481,66.21724005306496,0.8723898638894624,-7.175527161192761,-6.976871355153065,6.243083,6.1927276,6.3530927,0.03938587283617616,0.05587114317312055,0.05248293769482653,0.08199155357989527,0.10495415236414486,0.025,0.2081,0.0957,1437.7871,0.2231897368527194,21.484206779208606,27.71796,25,9,213,222,222,31,true,1.789706936687721,0.012914243904799444,0.0641525,17.364832,-0.050355434,-0.16036509999999993,0.38676956,-0.27386898,-0.24101274,false,0.0149,0.0862,0.0405,,0,-0.11000967,,,,34,0.05559127,16.622353,0.035042994,-0.25335842,46074888.42047478,117692.44729532218,391.4855,29,1.1529442,59994736.20029049,33114.904009124264,1811.714,292,0,23095693.806838464,67317.79696664552,343.0845,29,NOT_AVAILABLE,0.047858894,100001,0.14519401,,,,,,1095331843,0.25651935,-0.14109989,-0.12185155,2015.5,0,,,,1635721458409799680,7963.25,9593.0,8868.667,14,Gaia DR1 2086460065463680128,-3.991407959608013


==> letter.txt <==
Dear Editor,

Thanks to you and the reviewer for your speedy and positive response. Please see attached our new manuscript and below the dashed line in this letter, our response to the referee.

Please do not hesitate to be in touch with any questions.

Kind regards,

Benjamin Pope

-------------------------------------------------
Referee Report
Reviewer's Comments:
1. Edit again the sentence "We fit and report also the dimensionless parameter epsilon is the offset of the lowest frequency in the comb of p-modes ..." (p. 9)

-- Now reads "We also fit the dimensionless parameter $\epsilon$, which is the offset of the lowest frequency in the comb of p-modes from zero in units of $\Dnu$."

2. Escape repeating in "We also calculate Gaia-like stellar bolometric radii using the software (Huber et al. 2017), using as our input values our Tef isoclassify new spectroscopic Teff ..." (p. 17).

-- Fixed.

Data Editor's comments:

Please pass the following comments to the author regarding the Open Science section of their paper:

* As keplersmear is reusable software we ask that that authors mint an archival version with a DOI and cite that version in the final manuscript.

-- This has now been assigned a Zenodo DOI: https://doi.org/10.5281/zenodo.2875798

* The Data editor is unclear if the "online-only table as Supplementary Material" differs from the CSV tables submitted. All tables need some sort of representative version in the final article. 

-- I don't know what I was saying either; that must be a leftover from an earlier draft. The tables are in the paper. I should add - in the 'all_stars_apj.tex' paper I have added the \object{} tags to the star identifiers - I haven't done this before, so let me know if it needs to be amended (or feel free to amend it yourself in the LaTeX table). 

* The related material in benjaminpope/smearcampaign should also be archived and tagged in the final article as a dataset using the \dataset tag. 

- Done this for the smearcampaign git repo. We have also included the DOI for the MAST HLSP service. Data are being ingested at MAST and will be available by the end of May, we expect, but the DOI has already been minted and confirmed. If the way in which the DOIs are includes and cited is not house style, amend them as you see fit at the copy-editor stage, I don't have an opinion on this.

In all cases the github URLs should remain in the final article, but be augmented with the archival ones. More information can be found here:

https://github.com/AASJournals/Tutorials/tree/master/Repositories

Further, the authors should utilize a tool such as "Color Oracle" to evaluate if their use of color in Figures 6,7 and 9 would be accessible to a reader with color blindness. The font size choices in Figure 9 may be difficult for a low-vision reader to access.

-- The figures are now comprehensively revised for colour and legibility. We hope the new figures are satisfactory.

==> variability.csv <==
Name,Class
14_Cyg,Hump & Spike
BD+36_3564,RG
BD+39_3577,RG
BD+39_3882,?
BD+42_3150,?
BD+42_3367,LPV
BD+42_3393,LPV
BD+43_3064,RG
BD+43_3068,-
BD+43_3171,LPV
BD+43_3213,LPV
BD+47_2825,EB
BD+47_2891,RG
BD+48_2904,RG
BD+48_2955,RG
HD_174020,RG
HD_174177,?
HD_174676,LPV
HD_174829,RG
HD_175132,a2cvn
HD_175466,LPV
HD_175740,RG
HD_175841,GD/DS Hybrid
HD_175884,RG
HD_176582,a2cvn
HD_176626,RM
HD_176894,GD
HD_177697,RG
HD_177781,GD/DS Hybrid
HD_178090,LPV
HD_178797,RG
HD_178910,RG
HD_179394,-
HD_179395,a2cvn
HD_179396,RG
HD_179959,RG
HD_180312,RG
HD_180475,RG
HD_180658,RG
HD_180682,LPV
HD_181022,LPV
HD_181069,RG
HD_181097,RG
HD_181328,LPV
HD_181521,GD/DS Hybrid
HD_181596,RG
HD_181597,RG
HD_181681,RG
HD_181778,RG
HD_181878,RG
HD_181880,RG
HD_182354,RG
HD_182531,RG
HD_182692,RG
HD_182694,RG
HD_182737,RM
HD_183124,RG
HD_183203,LPV
HD_183362,GD/Hump & Spike
HD_183383,?
HD_184147,?
HD_184215,SPB
HD_184483,LPV
HD_184565,LPV
HD_184787,Hump & Spike
HD_184788,RM
HD_184875,GD
HD_185117,LPV
HD_185286,RG
HD_185351,RG
HD_185397,DS
HD_185524,LPV
HD_186121,LPV
HD_186155,Hump & Spike
HD_186255,DS
HD_186727,LPV
HD_186994,EB
HD_187217,RG
HD_187277,-
HD_187372,LPV
HD_188252,SPB
HD_188537,RG
HD_188629,LPV
HD_188875,RG
HD_189013,GD
HD_189178,SPB/Hump & Spike
HD_189636A,?
HD_189636B,?
HD_189684,EV
HD_190149,LPV
HD_226754,RG
V2079_Cyg,a2cvn
V2083_Cyg,EB
V380_Cyg,EB
V398_Lyr,RG
V543_Lyr,SPB
V546_Lyr,LPV
V547_Lyr,LPV
V554_Lyr,a2cvn
V819_Cyg,SPB
HD_176209,?
HD_189750,?
